2D vs. 3D LiDAR-based Person Detection on Mobile Robots

Person detection is a crucial task for mobile robots navigating in human-populated environments. LiDAR sensors are promising for this task, thanks to their accurate depth measurements and large field of view. Two types of LiDAR sensors exist: the 2D LiDAR sensors, which scan a single plane, and the 3D LiDAR sensors, which scan multiple planes, thus forming a volume. How do they compare for the task of person detection? To answer this, we conduct a series of experiments, using the public, large-scale JackRabbot dataset and the state-of-the-art 2D and 3D LiDAR-based person detectors (DR-SPAAM and CenterPoint respectively). Our experiments include multiple aspects, ranging from the basic performance and speed comparison, to more detailed analysis on localization accuracy and robustness against distance and scene clutter. The insights from these experiments highlight the strengths and weaknesses of 2D and 3D LiDAR sensors as sources for person detection, and are especially valuable for designing mobile robots that will operate in close proximity to surrounding humans (e.g. service or social robot).

==> data/crowd_cp0_3d0.csv <==
neighbor_count, ap, pf1, eer, gt_count, gt_ann_count, det_count
1, 0.6085845232009888, 0.6001418828964233, 0.5934746861457825, 14528, 239553, 1203320
2, 0.6607776880264282, 0.6490792036056519, 0.6401742696762085, 18131, 239553, 1203320
3, 0.5977742671966553, 0.5800660848617554, 0.5734290480613708, 11283, 239553, 1203320
4, 0.5287425518035889, 0.5389147996902466, 0.5252814888954163, 14655, 239553, 1203320
5, 0.575172483921051, 0.5828045010566711, 0.5684447288513184, 15991, 239553, 1203320
6, 0.4997454583644867, 0.5198884606361389, 0.5104185938835144, 10654, 239553, 1203320
7, 0.48811793327331543, 0.5196858644485474, 0.5018986463546753, 10797, 239553, 1203320


==> data/crowd_cp0_3d1.csv <==
neighbor_count, ap, pf1, eer, gt_count, gt_ann_count, det_count
1, 0.3025624454021454, 0.3696044683456421, 0.3454523980617523, 33666, 239553, 1203320
2, 0.3706897795200348, 0.4373760223388672, 0.3975145220756531, 36693, 239553, 1203320
3, 0.28112393617630005, 0.3456445634365082, 0.3208177089691162, 26953, 239553, 1203320
4, 0.28227245807647705, 0.34787723422050476, 0.3236139118671417, 30283, 239553, 1203320
5, 0.36621737480163574, 0.4308423101902008, 0.39683860540390015, 26444, 239553, 1203320
6, 0.3065229654312134, 0.37828466296195984, 0.35596007108688354, 18238, 239553, 1203320
7, 0.3039388954639435, 0.3739403784275055, 0.3427927494049072, 17302, 239553, 1203320


==> data/crowd_cp1_3d0.csv <==
neighbor_count, ap, pf1, eer, gt_count, gt_ann_count, det_count
1, 0.7229575514793396, 0.6821337938308716, 0.6766932606697083, 14528, 239553, 514849
2, 0.7580044269561768, 0.7193821668624878, 0.7154045701026917, 18131, 239553, 514849
3, 0.6403898596763611, 0.6193616390228271, 0.6186298131942749, 11283, 239553, 514849
4, 0.5799726843833923, 0.5967607498168945, 0.5956329107284546, 14655, 239553, 514849
5, 0.6413405537605286, 0.628596842288971, 0.6278531551361084, 15991, 239553, 514849
6, 0.5643163919448853, 0.568551778793335, 0.5670170783996582, 10654, 239553, 514849
7, 0.5022538304328918, 0.5329181551933289, 0.5293136835098267, 10797, 239553, 514849


==> data/crowd_cp1_3d1.csv <==
neighbor_count, ap, pf1, eer, gt_count, gt_ann_count, det_count
1, 0.6446973085403442, 0.6396870017051697, 0.6360422968864441, 33666, 239553, 514849
2, 0.6582847833633423, 0.6554794311523438, 0.6548932790756226, 36693, 239553, 514849
3, 0.5045819878578186, 0.5313485860824585, 0.529588520526886, 26953, 239553, 514849
4, 0.4911291301250458, 0.5264695286750793, 0.5260376930236816, 30283, 239553, 514849
5, 0.5635852813720703, 0.5745553970336914, 0.5735894441604614, 26444, 239553, 514849
6, 0.4800263047218323, 0.5070414543151855, 0.5063603520393372, 18238, 239553, 514849
7, 0.4447784125804901, 0.49391642212867737, 0.4936423599720001, 17302, 239553, 514849


==> data/loc_cp0_3d0.csv <==
radius, ap, pf1, eer
0.1,0.195580512,0.372053295,0.350388914
0.11,0.241112381,0.412276596,0.389404297
0.12,0.287630707,0.449895084,0.426430941
0.13,0.332930475,0.484118909,0.461322993
0.14,0.376144439,0.512956023,0.490946382
0.15,0.416769266,0.537636638,0.517675102
0.16,0.45495677,0.560309947,0.541467547
0.17,0.490057796,0.580767691,0.562948406
0.18,0.520518064,0.597255409,0.581138909
0.19,0.547449589,0.611924052,0.597017884
0.2,0.572503388,0.625114024,0.611053824
0.21,0.593678355,0.63621819,0.62325722
0.22,0.613529682,0.646794677,0.634596348
0.23,0.630425632,0.655337989,0.644248664
0.24,0.645667553,0.662975073,0.653245032
0.25,0.65961951,0.669952631,0.661158502
0.26,0.670256555,0.675491393,0.66726017
0.27,0.680414379,0.680652857,0.673111975
0.28,0.689564288,0.685640991,0.678640962
0.29,0.697840273,0.689889252,0.683430672
0.3,0.704926014,0.693415403,0.68731451
0.31,0.711542606,0.696902752,0.691052616
0.32,0.717743099,0.700228274,0.694530368
0.33,0.723439753,0.703151405,0.697737396
0.34,0.728128552,0.705552161,0.700340509
0.35,0.732465208,0.707660735,0.702714503
0.36,0.737034619,0.709918976,0.705223918
0.37,0.741143882,0.712112665,0.707535505
0.38,0.745140195,0.714134276,0.709763765
0.39,0.748778403,0.71605581,0.711783767
0.4,0.75214982,0.717726052,0.713553846
0.41,0.755117714,0.71919322,0.715146959
0.42,0.758375525,0.720911205,0.717042029
0.43,0.760868967,0.722141922,0.718343616
0.44,0.763296843,0.723236918,0.719488978
0.45,0.765354097,0.72418189,0.720467746
0.46,0.766725659,0.72487855,0.721217394
0.47,0.768585503,0.725761473,0.72207123
0.48,0.769820869,0.726292431,0.722612679
0.49,0.771095395,0.726899445,0.723279059
0.5,0.772537291,0.727581441,0.724018395
0.51,0.773773015,0.728091419,0.72463268
0.52,0.774783075,0.728568971,0.725194991
0.53,0.775827825,0.728991985,0.72563231
0.54,0.776651919,0.729396343,0.725996733
0.55,0.777238309,0.729749203,0.726329923
0.56,0.777904332,0.729903698,0.726704776
0.57,0.778499663,0.730190277,0.727006733
0.58,0.778694928,0.730276585,0.727267027
0.59,0.778721869,0.730132401,0.727090061
0.6,0.778626382,0.730101585,0.727090061
0.61,0.778480768,0.72995609,0.726944268
0.62,0.778055251,0.729500055,0.726569414
0.63,0.777514815,0.729095399,0.726121664
0.64,0.777159214,0.728826046,0.725913405
0.65,0.776548088,0.728393853,0.725476086
0.66,0.776456892,0.728346705,0.725559413
0.67,0.775765598,0.727749884,0.725017965
0.68,0.775118172,0.727357388,0.724653542
0.69,0.774698377,0.726994991,0.72440362
0.7,0.774546921,0.727006674,0.724341154
0.71,0.773924232,0.726542771,0.723830938
0.72,0.773452938,0.726118624,0.723466516
0.73,0.772532821,0.725326538,0.722581446
0.74,0.771312356,0.724247932,0.721436083
0.75,0.770432532,0.723387361,0.720603108
0.76,0.769148648,0.722301662,0.71949935
0.77,0.767970145,0.721260607,0.718520582
0.78,0.766806901,0.720201731,0.717427313
0.79,0.765303135,0.719020128,0.716032028
0.8,0.764117301,0.71784687,0.715011597
0.81,0.763182044,0.716965973,0.714126527
0.82,0.762019932,0.716156065,0.713366449
0.83,0.760731518,0.714996994,0.71226275
0.84,0.759216726,0.713875771,0.711086094
0.85,0.758125186,0.713026106,0.710096955
0.86,0.757004857,0.712044299,0.709180653
0.87,0.756293118,0.711567283,0.708618402
0.88,0.75551641,0.710896313,0.707858264
0.89,0.754846334,0.710502028,0.707316816
0.9,0.754295886,0.71005106,0.706702471
0.91,0.753818452,0.709629595,0.706223488
0.92,0.753199458,0.70907855,0.705588341
0.93,0.752548814,0.70831275,0.704776168
0.94,0.751921058,0.707545817,0.70413059
0.95,0.75129956,0.706785202,0.703328848
0.96,0.75079596,0.706237793,0.702953994
0.97,0.750414133,0.70575881,0.702579141
0.98,0.750034153,0.705213249,0.70213145
0.99,0.749843717,0.704856098,0.701881528
1,0.749580562,0.704379916,0.701433778

==> data/loc_cp0_3d1.csv <==
radius, ap, pf1, eer
0.1,0.107367471,0.242124721,0.210730091
0.11,0.132894754,0.269177854,0.235711768
0.12,0.159249634,0.29482922,0.259633183
0.13,0.184947997,0.31861639,0.282167315
0.14,0.209780291,0.339595377,0.302280307
0.15,0.233500749,0.358886808,0.320979655
0.16,0.255925417,0.376331449,0.337832779
0.17,0.276863158,0.391955972,0.353293359
0.18,0.295381159,0.405333191,0.366860241
0.19,0.311978161,0.417016804,0.378908008
0.2,0.327554822,0.427282512,0.389731973
0.21,0.341004759,0.436288029,0.399395496
0.22,0.353708595,0.444564372,0.408494622
0.23,0.364691228,0.451924592,0.41642797
0.24,0.374884933,0.458861262,0.424208373
0.25,0.38416338,0.464797795,0.431176454
0.26,0.391666293,0.469747663,0.436894387
0.27,0.398721039,0.474527776,0.44238022
0.28,0.405259937,0.478864938,0.447333306
0.29,0.411311537,0.482799798,0.451943517
0.3,0.416631639,0.486111104,0.455973506
0.31,0.421754956,0.489363164,0.459961295
0.32,0.426535279,0.492229223,0.463416308
0.33,0.430919409,0.49487555,0.46657595
0.34,0.434670538,0.497146577,0.469366342
0.35,0.438280523,0.499193519,0.472056508
0.36,0.4418419,0.501205206,0.474551499
0.37,0.445202619,0.503151476,0.476893544
0.38,0.448407382,0.504953027,0.479035139
0.39,0.451553375,0.506751716,0.481234729
0.4,0.454464287,0.508516729,0.483212799
0.41,0.457129806,0.509982884,0.484927118
0.42,0.45999822,0.511627734,0.486736387
0.43,0.462419003,0.512916446,0.488382161
0.44,0.464819968,0.514181376,0.489922404
0.45,0.466879636,0.515191197,0.491235852
0.46,0.468664259,0.516071618,0.49242267
0.47,0.470751315,0.517101943,0.493751943
0.48,0.472574055,0.518020153,0.494996816
0.49,0.474288791,0.518906891,0.496157289
0.5,0.476130217,0.519866467,0.497396857
0.51,0.477800608,0.520700336,0.498588979
0.52,0.47941947,0.521551847,0.499701977
0.53,0.481054604,0.52237165,0.50084132
0.54,0.482481837,0.523061931,0.501817167
0.55,0.483902186,0.523758471,0.502787769
0.56,0.485344827,0.524371326,0.503700316
0.57,0.486721426,0.525049329,0.504581213
0.58,0.488202006,0.52570039,0.505562305
0.59,0.489575744,0.526293635,0.506480157
0.6,0.490952283,0.526971519,0.507514
0.61,0.492412508,0.527730405,0.508553147
0.62,0.493907601,0.528516829,0.50960815
0.63,0.495367169,0.529236615,0.510552347
0.64,0.497098446,0.530151188,0.51175499
0.65,0.498755366,0.5309937,0.512899637
0.66,0.500509262,0.531992435,0.514181435
0.67,0.502016366,0.532728314,0.515231133
0.68,0.503564894,0.533555865,0.516286075
0.69,0.505090415,0.534408987,0.517441273
0.7,0.506689787,0.535401106,0.518686116
0.71,0.508373737,0.536367178,0.519920468
0.72,0.510120273,0.537371337,0.521249712
0.73,0.511733413,0.538192749,0.522447109
0.74,0.513365328,0.539027631,0.523586452
0.75,0.515006661,0.539802551,0.524778605
0.76,0.516742349,0.540650964,0.525949597
0.77,0.518408775,0.541431308,0.52714169
0.78,0.519993186,0.542267442,0.528291643
0.79,0.521674395,0.543094099,0.529568136
0.8,0.523342252,0.543964028,0.530791938
0.81,0.524939775,0.544732749,0.531989276
0.82,0.526515186,0.545567691,0.533213079
0.83,0.528206289,0.546524048,0.534500122
0.84,0.529887378,0.547326148,0.535839915
0.85,0.531447172,0.548082054,0.537010968
0.86,0.533019125,0.548912764,0.538261116
0.87,0.534395874,0.549640298,0.539305508
0.88,0.5358904,0.550525665,0.54039216
0.89,0.537365258,0.5513708,0.541499853
0.9,0.538759351,0.552142918,0.542491496
0.91,0.540272534,0.55294168,0.543414593
0.92,0.541839302,0.553737342,0.544427395
0.93,0.543363571,0.554579496,0.545366287
0.94,0.544664025,0.555154502,0.546083689
0.95,0.546213031,0.555863559,0.546880186
0.96,0.547703266,0.556654394,0.547792733
0.97,0.549129367,0.557524741,0.548763335
0.98,0.550526202,0.558229387,0.549570382
0.99,0.551978886,0.559107065,0.550604224
1,0.553276002,0.559871316,0.551527321

==> data/loc_cp1_3d0.csv <==
radius, ap, pf1, eer
0.1,0.480858088,0.592293262,0.591603398
0.11,0.54108268,0.631414831,0.631233156
0.12,0.589790821,0.662705898,0.662283003
0.13,0.63328445,0.689579964,0.689053416
0.14,0.667454183,0.711035013,0.710201085
0.15,0.695902467,0.728425264,0.72741282
0.16,0.717089951,0.741633654,0.740532517
0.17,0.732652307,0.751809716,0.750570059
0.18,0.745865107,0.760787904,0.759243667
0.19,0.757183194,0.768606365,0.766501129
0.2,0.767162144,0.775062084,0.77286309
0.21,0.775908113,0.78093636,0.778600335
0.22,0.783191264,0.785896957,0.783639967
0.23,0.789193511,0.790021598,0.787888229
0.24,0.7943331,0.793600023,0.791418076
0.25,0.798228025,0.796207368,0.79403162
0.26,0.801686466,0.798481882,0.796395242
0.27,0.804384708,0.800204337,0.797957063
0.28,0.8073892,0.802079618,0.799779236
0.29,0.8096928,0.803695917,0.801424444
0.3,0.811473906,0.804840684,0.802611411
0.31,0.813320696,0.806025863,0.803756833
0.32,0.814923465,0.807034194,0.804745972
0.33,0.816330492,0.807926178,0.805599809
0.34,0.817273915,0.80842793,0.806141257
0.35,0.818282425,0.808982372,0.806682706
0.36,0.81921941,0.80951488,0.807234585
0.37,0.820120633,0.810051441,0.807671905
0.38,0.820860267,0.810482621,0.80818212
0.39,0.821443498,0.810841739,0.808494449
0.4,0.822287202,0.811303318,0.808963001
0.41,0.822959185,0.811647236,0.809254587
0.42,0.823500872,0.811969697,0.809546113
0.43,0.824154735,0.812426031,0.809941769
0.44,0.824796796,0.812715352,0.810243726
0.45,0.825283587,0.813004851,0.810535312
0.46,0.825665891,0.813264906,0.810785174
0.47,0.826173604,0.813525856,0.811045527
0.48,0.826520264,0.813589156,0.811118424
0.49,0.826825142,0.813613892,0.811118424
0.5,0.827038646,0.813757122,0.811243355
0.51,0.827137172,0.813769162,0.811107993
0.52,0.82730341,0.813742399,0.811003864
0.53,0.827484787,0.813772798,0.811035097
0.54,0.827790856,0.813804686,0.810972631
0.55,0.827789783,0.813725829,0.810858071
0.56,0.827831864,0.813799322,0.810878932
0.57,0.827957273,0.813806653,0.810930967
0.58,0.82812053,0.813803971,0.810972631
0.59,0.828250229,0.813783228,0.810858071
0.6,0.828582048,0.813756526,0.810701907
0.61,0.8287974,0.813670337,0.810660243
0.62,0.828927338,0.81367296,0.810576975
0.63,0.829272509,0.81375581,0.81062901
0.64,0.829405606,0.813864172,0.810535312
0.65,0.829717875,0.813951075,0.810451984
0.66,0.830035985,0.814070642,0.810462415
0.67,0.83046174,0.814318538,0.810816467
0.68,0.830851197,0.814660251,0.81107676
0.69,0.83100307,0.814782798,0.811118424
0.7,0.831241488,0.814659715,0.810983062
0.71,0.831406236,0.814458668,0.8108477
0.72,0.831604421,0.81423223,0.810660243
0.73,0.831583858,0.813939571,0.810327053
0.74,0.831481755,0.813651502,0.810045898
0.75,0.831321239,0.813231349,0.809566975
0.76,0.831281364,0.812897682,0.809087992
0.77,0.830792904,0.812276959,0.808317482
0.78,0.830239296,0.811488986,0.807380319
0.79,0.829838336,0.810878754,0.806641042
0.8,0.829605997,0.810359716,0.806068361
0.81,0.829398334,0.809929132,0.80572474
0.82,0.829193771,0.809532702,0.805266619
0.83,0.829027653,0.809178531,0.804975033
0.84,0.829102635,0.808981836,0.804600239
0.85,0.828884065,0.808487535,0.804027557
0.86,0.828937292,0.808212519,0.803631842
0.87,0.828693509,0.807753503,0.803027928
0.88,0.828568935,0.807441115,0.802590609
0.89,0.82828033,0.806952894,0.802101254
0.9,0.828076184,0.806435764,0.801611841
0.91,0.827846527,0.805980444,0.801132858
0.92,0.827673554,0.805584967,0.800685167
0.93,0.827610016,0.805118442,0.800237417
0.94,0.827478588,0.804714143,0.799748003
0.95,0.827393174,0.804421008,0.799341917
0.96,0.827334106,0.80416435,0.799081624
0.97,0.827207863,0.803939521,0.798810899
0.98,0.827447891,0.803939402,0.798769236
0.99,0.827486575,0.803804517,0.798748434
1,0.827387333,0.803423285,0.798436046

==> data/loc_cp1_3d1.csv <==
radius, ap, pf1, eer
0.1,0.385837376,0.523193061,0.501215875
0.11,0.436946958,0.559382558,0.537796915
0.12,0.480678022,0.589279413,0.568338275
0.13,0.519977868,0.615243018,0.594696641
0.14,0.552471936,0.63611722,0.616465986
0.15,0.579902053,0.653056979,0.634384632
0.16,0.602012098,0.666944206,0.649069786
0.17,0.620194018,0.678449035,0.661354899
0.18,0.636356115,0.688626826,0.672194719
0.19,0.650480032,0.697354436,0.681868792
0.2,0.662415922,0.704618096,0.690018415
0.21,0.672970295,0.711076081,0.697107792
0.22,0.681876302,0.716561735,0.703126431
0.23,0.68967092,0.72119379,0.708264112
0.24,0.696406305,0.72521311,0.712763548
0.25,0.701913655,0.728457332,0.716382086
0.26,0.70650351,0.731211603,0.719367623
0.27,0.710565984,0.733490884,0.722052574
0.28,0.71429497,0.735701382,0.72448951
0.29,0.717592835,0.737671733,0.726620555
0.3,0.72037524,0.739260912,0.728408754
0.31,0.72329253,0.740923405,0.730217993
0.32,0.725834668,0.742329597,0.731963992
0.33,0.728190958,0.743558407,0.733498991
0.34,0.730045497,0.744486868,0.734643579
0.35,0.73180908,0.745353341,0.735767126
0.36,0.733438134,0.746266723,0.736774623
0.37,0.735133052,0.747148991,0.737792671
0.38,0.736626327,0.747878492,0.738705218
0.39,0.737886846,0.748545706,0.739512265
0.4,0.739211082,0.749174535,0.740256011
0.41,0.740380645,0.749765515,0.740983963
0.42,0.741422176,0.750344694,0.741680264
0.43,0.742642164,0.750972927,0.742387056
0.44,0.743774533,0.751493871,0.743020058
0.45,0.744810164,0.751911581,0.743573904
0.46,0.745749533,0.752376616,0.744154155
0.47,0.746707141,0.752782702,0.744628906
0.48,0.747468352,0.753100991,0.745013952
0.49,0.74808383,0.753282428,0.745246053
0.5,0.748660028,0.75363183,0.745631099
0.51,0.749146819,0.753843665,0.745868504
0.52,0.749764383,0.754224837,0.7463274
0.53,0.750474155,0.754646599,0.746733546
0.54,0.751208067,0.755059421,0.747150242
0.55,0.751820624,0.755322516,0.747514248
0.56,0.752293229,0.755577147,0.747846544
0.57,0.752814353,0.755829036,0.748184144
0.58,0.753439784,0.756074727,0.748479545
0.59,0.754094124,0.756337762,0.748832941
0.6,0.754905939,0.75669986,0.749312937
0.61,0.755676508,0.757007897,0.749687493
0.62,0.756522179,0.757487893,0.750241339
0.63,0.757459164,0.758029819,0.750874281
0.64,0.758416951,0.758580327,0.751443982
0.65,0.759364843,0.759193063,0.751987278
0.66,0.760231078,0.759648919,0.752520084
0.67,0.761040509,0.76012522,0.753031731
0.68,0.762003124,0.760726273,0.753669977
0.69,0.762869954,0.761231244,0.754260778
0.7,0.763824403,0.761575043,0.75476712
0.71,0.76469177,0.761963844,0.755231321
0.72,0.76571095,0.762375772,0.755753517
0.73,0.76671344,0.76270175,0.756207168
0.74,0.76767236,0.763056517,0.756639719
0.75,0.768647254,0.763357341,0.757077515
0.76,0.769669116,0.763784945,0.757678866
0.77,0.770590067,0.764199018,0.758222163
0.78,0.771510184,0.764565885,0.758728564
0.79,0.772356093,0.764970839,0.75920856
0.8,0.773146093,0.765343845,0.759656906
0.81,0.773871124,0.76564604,0.760057807
0.82,0.774543285,0.766014218,0.760495603
0.83,0.775223851,0.766349733,0.760907054
0.84,0.776000559,0.766712308,0.761339605
0.85,0.776627958,0.767080069,0.761772156
0.86,0.777333736,0.767399371,0.762151897
0.87,0.778067708,0.767745912,0.762547553
0.88,0.778662384,0.767990351,0.762853503
0.89,0.779212296,0.768260002,0.763090849
0.9,0.779921234,0.768431425,0.763370395
0.91,0.78043282,0.768634021,0.763644695
0.92,0.78107363,0.768917143,0.764035046
0.93,0.781740308,0.7692312,0.764404297
0.94,0.78236115,0.769540846,0.764799893
0.95,0.782969058,0.769815385,0.765184939
0.96,0.783630967,0.77018851,0.76565969
0.97,0.784314215,0.770583451,0.766086936
0.98,0.785007536,0.771075368,0.766667187
0.99,0.785526216,0.77136308,0.767046988
1,0.786158144,0.771603107,0.767432034

==> data/range_2m/range_cp0_3d0.csv <==
range_center, ap, pf1, eer, gt_count, gt_ann_count, det_count
0.5, 0.33545175194740295, 0.5488594174385071, 0.5135807394981384, 5228, 6939, 21787
0.6, 0.34986934065818787, 0.5496628880500793, 0.5197323560714722, 5828, 7731, 25669
0.7, 0.389273077249527, 0.5937969088554382, 0.5732927322387695, 6897, 8827, 28590
0.8, 0.4145630896091461, 0.5993521213531494, 0.580589234828949, 7501, 9461, 31730
0.9, 0.4049413800239563, 0.5852384567260742, 0.5451281666755676, 8077, 10084, 35142
1.0, 0.3913688659667969, 0.5736907124519348, 0.5119465589523315, 8831, 10890, 38937
1.1, 0.4073977470397949, 0.5767953991889954, 0.5132511258125305, 10301, 12552, 43167
1.2000000000000002, 0.4210748076438904, 0.5814278721809387, 0.5102847814559937, 11376, 13892, 48780
1.3, 0.42962896823883057, 0.5825510621070862, 0.5144125819206238, 12836, 15481, 54255
1.4, 0.46482640504837036, 0.6044068336486816, 0.5489659905433655, 14265, 17191, 58960
1.5, 0.5131560564041138, 0.639204204082489, 0.6087621450424194, 16343, 19676, 62370
1.6, 0.5544240474700928, 0.6609311699867249, 0.6525593996047974, 19399, 23259, 66872
1.7000000000000002, 0.5976649522781372, 0.6850655674934387, 0.6838170289993286, 21535, 25855, 70821
1.8, 0.6195880770683289, 0.6900455355644226, 0.6890899538993835, 24097, 29216, 75156
1.9000000000000001, 0.6245084404945374, 0.6950741410255432, 0.6947767734527588, 25827, 31890, 80027
2.0, 0.6210564374923706, 0.6912897825241089, 0.691127359867096, 27241, 34022, 84058
2.1, 0.6185445785522461, 0.6872533559799194, 0.6869316101074219, 28259, 35309, 88553
2.2, 0.6424089074134827, 0.6971385478973389, 0.6970370411872864, 29261, 36561, 92248
2.3, 0.6535573601722717, 0.701712429523468, 0.7015887498855591, 30401, 37989, 96517
2.4000000000000004, 0.6580843925476074, 0.7009552717208862, 0.7006992697715759, 31176, 38982, 100076
2.5, 0.6512638926506042, 0.6983605623245239, 0.6964147686958313, 31016, 38276, 104200
2.6, 0.6481935977935791, 0.6989257335662842, 0.6974734663963318, 31822, 39594, 108261
2.7, 0.6352617144584656, 0.69284987449646, 0.6910410523414612, 32247, 40545, 111377
2.8000000000000003, 0.6229115128517151, 0.6877015233039856, 0.6863037347793579, 32863, 42080, 114823
2.9000000000000004, 0.6166531443595886, 0.686042308807373, 0.6841904520988464, 34049, 44267, 118016
3.0, 0.5756940245628357, 0.679612934589386, 0.6746825575828552, 34889, 46054, 121821
3.1, 0.5706579685211182, 0.6761674880981445, 0.670894980430603, 35554, 47818, 125525
3.2, 0.5660505294799805, 0.6675379872322083, 0.6630813479423523, 36166, 49497, 130292
3.3000000000000003, 0.5601438879966736, 0.6648317575454712, 0.6572622060775757, 35905, 50127, 133670
3.4000000000000004, 0.5463762879371643, 0.6541142463684082, 0.6438908576965332, 35447, 50500, 135674
3.5, 0.5609160661697388, 0.6527774333953857, 0.6389470100402832, 36316, 52391, 137515
3.6, 0.5883231163024902, 0.6542507410049438, 0.6388722658157349, 35043, 52011, 138724
3.7, 0.594384491443634, 0.6506046056747437, 0.6345279216766357, 34517, 52429, 140985
3.8000000000000003, 0.5785964727401733, 0.6379687190055847, 0.6199647188186646, 32868, 51107, 143901
3.9000000000000004, 0.5797045826911926, 0.6412854194641113, 0.6278567910194397, 32423, 51043, 146006
4.0, 0.583620548248291, 0.6416808366775513, 0.628547191619873, 31856, 51120, 148202
4.1, 0.5863508582115173, 0.6415920853614807, 0.6303821802139282, 31400, 51686, 149685
4.2, 0.5742669701576233, 0.637266218662262, 0.6245056986808777, 30850, 51943, 149115
4.300000000000001, 0.5796533823013306, 0.6408714652061462, 0.6280698180198669, 30132, 52324, 148551
4.4, 0.5839728713035583, 0.642831563949585, 0.6273559927940369, 29924, 53029, 149022
4.5, 0.5897992849349976, 0.6378938555717468, 0.6225518584251404, 29461, 53354, 150435
4.6000000000000005, 0.5930072069168091, 0.6307781934738159, 0.6208548545837402, 29221, 54266, 151122
4.7, 0.5810396075248718, 0.6165287494659424, 0.6082946062088013, 29055, 54944, 151998
4.8, 0.5929194092750549, 0.6248401999473572, 0.616054117679596, 28840, 55492, 151675
4.9, 0.5921969413757324, 0.6156458854675293, 0.6058037281036377, 28430, 55422, 151582
5.0, 0.5858890414237976, 0.6096177697181702, 0.5987022519111633, 27740, 54835, 152189
5.1000000000000005, 0.5620146989822388, 0.5992758870124817, 0.5927692651748657, 26415, 53917, 152988
5.2, 0.5447463393211365, 0.585526704788208, 0.5759984254837036, 25540, 53186, 153557
5.300000000000001, 0.5411247611045837, 0.5810041427612305, 0.5725529193878174, 25030, 52784, 153176
5.4, 0.5418320298194885, 0.5831032395362854, 0.5776088237762451, 25126, 53286, 154163
5.5, 0.4816279113292694, 0.5581972002983093, 0.554338812828064, 22921, 51524, 153218
5.6000000000000005, 0.42038485407829285, 0.536686360836029, 0.5290020108222961, 21533, 50088, 152551
5.7, 0.3921660780906677, 0.5215215086936951, 0.5088021159172058, 20336, 48585, 151462
5.800000000000001, 0.378176748752594, 0.510124921798706, 0.4939124286174774, 20123, 47834, 150151
5.9, 0.36285561323165894, 0.49184492230415344, 0.4754732847213745, 18857, 45856, 148564
6.0, 0.38282403349876404, 0.48543936014175415, 0.4772397577762604, 17926, 44059, 146130
6.1000000000000005, 0.40395262837409973, 0.49195340275764465, 0.4855155050754547, 17536, 43367, 144938
6.2, 0.41123250126838684, 0.49925872683525085, 0.48932427167892456, 17048, 42572, 142095
6.300000000000001, 0.45683395862579346, 0.5208414196968079, 0.513995349407196, 16827, 41755, 139615
6.4, 0.46538984775543213, 0.5321264266967773, 0.5233160853385925, 16405, 40668, 137713
6.5, 0.4540569484233856, 0.5452056527137756, 0.5357868075370789, 15271, 38608, 135136
6.6000000000000005, 0.4508056938648224, 0.5464563369750977, 0.5347915291786194, 14630, 37019, 133620
6.7, 0.449462890625, 0.5472810864448547, 0.536727249622345, 13927, 36030, 132888
6.800000000000001, 0.44848451018333435, 0.5480507016181946, 0.5331332087516785, 13325, 34740, 130621
6.9, 0.46889016032218933, 0.560581624507904, 0.5384615659713745, 12259, 33115, 127937
7.0, 0.4759109616279602, 0.5641916394233704, 0.5416666865348816, 11568, 32012, 124974
7.1000000000000005, 0.4882138967514038, 0.5750226974487305, 0.560297966003418, 11410, 30798, 121913
7.2, 0.5102110505104065, 0.5902369022369385, 0.5771102905273438, 10887, 29870, 119625
7.300000000000001, 0.5142115354537964, 0.5869295597076416, 0.5745210647583008, 10440, 28907, 117763
7.4, 0.5079008936882019, 0.5740955471992493, 0.5622162818908691, 9692, 27578, 115429
7.5, 0.5191407203674316, 0.5801807045936584, 0.5710549354553223, 9176, 26036, 113268
7.6000000000000005, 0.5173392295837402, 0.574113130569458, 0.5644370317459106, 8970, 25208, 110570
7.7, 0.5118938088417053, 0.5707899928092957, 0.5620270371437073, 8722, 24598, 107993
7.800000000000001, 0.5152705311775208, 0.5827248692512512, 0.570936381816864, 8127, 24135, 105957
7.9, 0.5164458751678467, 0.5899057388305664, 0.5775381326675415, 8067, 24455, 103538
8.0, 0.5152276754379272, 0.5922838449478149, 0.5792743563652039, 8048, 24521, 101306
8.100000000000001, 0.5198994278907776, 0.5982704162597656, 0.5828413367271423, 7961, 24263, 98130
8.2, 0.550547182559967, 0.6169678568840027, 0.6091468334197998, 7806, 23814, 96402
8.3, 0.5107280611991882, 0.597957968711853, 0.5835784673690796, 7478, 23268, 94511
8.4, 0.49404433369636536, 0.5847163200378418, 0.5704305768013, 7014, 22894, 92049
8.5, 0.474483460187912, 0.5658424496650696, 0.5495207905769348, 6886, 23235, 90505
8.6, 0.47101449966430664, 0.5676524043083191, 0.5505816340446472, 6791, 23063, 88804
8.700000000000001, 0.4567604064941406, 0.5642973184585571, 0.5409631133079529, 6396, 22278, 87774
8.8, 0.48383575677871704, 0.5787258744239807, 0.5630638003349304, 6319, 22147, 86593
8.9, 0.5002815127372742, 0.588862955570221, 0.5789976119995117, 6285, 22167, 85715
9.0, 0.5320579409599304, 0.5995188355445862, 0.5983580946922302, 6334, 22437, 84470
9.1, 0.5214822888374329, 0.565930187702179, 0.5608313679695129, 5918, 22069, 82784
9.200000000000001, 0.5475668907165527, 0.5687766671180725, 0.5667403340339661, 5881, 21941, 80916
9.3, 0.5631245970726013, 0.5751128196716309, 0.5737233757972717, 5914, 22292, 80506
9.4, 0.5268427133560181, 0.5592984557151794, 0.55528724193573, 5797, 22120, 80515
9.5, 0.5192022919654846, 0.5566288828849792, 0.5493710041046143, 5803, 22133, 80246
9.6, 0.5402573347091675, 0.576104998588562, 0.571037769317627, 5849, 21986, 78961
9.700000000000001, 0.5451546311378479, 0.5901356339454651, 0.5825892686843872, 5824, 21569, 76362
9.8, 0.5497081875801086, 0.5878443717956543, 0.5807632207870483, 5739, 21233, 74456
9.9, 0.5429506301879883, 0.5825132131576538, 0.5753160119056702, 5696, 20625, 73408
10.0, 0.5453305244445801, 0.5760658979415894, 0.5705744028091431, 5519, 20231, 72304
10.100000000000001, 0.5007713437080383, 0.5489317178726196, 0.5406534671783447, 5264, 20166, 71503
10.200000000000001, 0.47279542684555054, 0.5316347479820251, 0.521892786026001, 5093, 20165, 70780
10.3, 0.4508792757987976, 0.5152511596679688, 0.5065015554428101, 4845, 19852, 69357
10.4, 0.39502474665641785, 0.49201950430870056, 0.4769671559333801, 4537, 19329, 68324
10.5, 0.3584158718585968, 0.4701942205429077, 0.4505176842212677, 4153, 18368, 67563
10.600000000000001, 0.34283024072647095, 0.4538469910621643, 0.4297716021537781, 3809, 17719, 67063
10.700000000000001, 0.3350467383861542, 0.44331130385398865, 0.4181421995162964, 3671, 17338, 67323
10.8, 0.3184928297996521, 0.4305115342140198, 0.40699708461761475, 3430, 16539, 67542
10.9, 0.33171314001083374, 0.4329298734664917, 0.41274237632751465, 3249, 15863, 67283
11.0, 0.34232932329177856, 0.43429556488990784, 0.41854390501976013, 3063, 15091, 67066
11.100000000000001, 0.3321358859539032, 0.4266253709793091, 0.40977442264556885, 2926, 14552, 67625
11.200000000000001, 0.3270198106765747, 0.42590776085853577, 0.4090415835380554, 2765, 13695, 67595
11.3, 0.3088598847389221, 0.41951364278793335, 0.3979198634624481, 2596, 12890, 66810
11.4, 0.3016350567340851, 0.4216216206550598, 0.3915857672691345, 2472, 12249, 65679
11.5, 0.2909751534461975, 0.410571813583374, 0.38170212507247925, 2350, 11610, 64919
11.600000000000001, 0.2997899353504181, 0.40927642583847046, 0.3825688064098358, 2180, 11136, 63881
11.700000000000001, 0.3086203932762146, 0.40945810079574585, 0.3860240876674652, 2075, 10893, 62778
11.8, 0.2938704788684845, 0.39862823486328125, 0.37357744574546814, 2021, 10599, 61471
11.9, 0.2769530713558197, 0.38099297881126404, 0.35524919629096985, 1886, 10315, 59912
12.0, 0.27001726627349854, 0.3798033893108368, 0.3523545563220978, 1805, 10120, 58598
12.100000000000001, 0.27350395917892456, 0.3880019187927246, 0.3595375716686249, 1730, 9390, 57019
12.200000000000001, 0.2689596116542816, 0.3792921006679535, 0.3549939692020416, 1662, 8968, 56038
12.3, 0.26359379291534424, 0.36902284622192383, 0.35324826836586, 1724, 8789, 55074
12.4, 0.2618211507797241, 0.3674222528934479, 0.3534136414527893, 1743, 8557, 54046
12.5, 0.2506806254386902, 0.35512539744377136, 0.34166181087493896, 1721, 8270, 52850
12.600000000000001, 0.2541877031326294, 0.3571714162826538, 0.34741783142089844, 1704, 7981, 51322
12.700000000000001, 0.2521545886993408, 0.3557139039039612, 0.34847578406333923, 1673, 7785, 50280
12.8, 0.24117787182331085, 0.34900087118148804, 0.339841365814209, 1639, 7578, 49372
12.9, 0.24188657104969025, 0.35114943981170654, 0.3450184464454651, 1626, 7739, 48407
13.0, 0.24142824113368988, 0.3512323796749115, 0.3486637771129608, 1609, 8117, 47224
13.100000000000001, 0.23366615176200867, 0.35266271233558655, 0.34535104036331177, 1581, 8122, 46129
13.200000000000001, 0.22462469339370728, 0.3497159779071808, 0.33481860160827637, 1571, 8059, 44937
13.3, 0.20580622553825378, 0.33488965034484863, 0.31096774339675903, 1550, 7896, 44137
13.4, 0.20973899960517883, 0.33930546045303345, 0.30723685026168823, 1520, 7657, 43652
13.5, 0.19587519764900208, 0.3311348557472229, 0.294765830039978, 1452, 7397, 42926
13.600000000000001, 0.2077082097530365, 0.331097275018692, 0.30000001192092896, 1420, 7263, 41992
13.700000000000001, 0.2222132533788681, 0.33862432837486267, 0.30906495451927185, 1401, 7217, 40396
13.8, 0.23862721025943756, 0.3505701422691345, 0.3209607005119324, 1374, 7123, 39075
13.9, 0.24273844063282013, 0.3493881821632385, 0.3197132647037506, 1395, 6977, 37679
14.0, 0.2508604824542999, 0.3502977788448334, 0.32622602581977844, 1407, 6878, 36102
14.100000000000001, 0.2574763894081116, 0.35309016704559326, 0.32784539461135864, 1397, 6638, 34009
14.200000000000001, 0.2869325876235962, 0.36585965752601624, 0.34320810437202454, 1384, 6516, 31989
14.3, 0.2507394552230835, 0.36417269706726074, 0.3231372535228729, 1275, 6344, 31233
14.4, 0.23183991014957428, 0.3485984206199646, 0.3037656843662262, 1195, 6249, 30569
14.5, 0.23616033792495728, 0.35475724935531616, 0.3035559356212616, 1153, 6182, 29725
14.600000000000001, 0.23109404742717743, 0.3579444885253906, 0.2982929050922394, 1113, 6082, 28703
14.700000000000001, 0.22130602598190308, 0.3538890779018402, 0.2810760736465454, 1078, 5907, 27810
14.8, 0.2532159090042114, 0.3865371346473694, 0.3254493772983551, 1057, 5815, 27079
14.9, 0.2489287406206131, 0.38625678420066833, 0.3278370499610901, 1031, 5371, 26764
15.0, 0.24829241633415222, 0.3914027214050293, 0.34168335795402527, 998, 4761, 26439
15.100000000000001, 0.24870020151138306, 0.3916797637939453, 0.337184876203537, 952, 4546, 25918
15.200000000000001, 0.24996234476566315, 0.3939269483089447, 0.3377777636051178, 900, 4396, 25527
15.3, 0.24487459659576416, 0.38559508323669434, 0.32416269183158875, 836, 4371, 24606
15.4, 0.24295394122600555, 0.38055938482284546, 0.3198032081127167, 813, 4357, 23790
15.5, 0.2462865710258484, 0.3824511170387268, 0.31898733973503113, 790, 4337, 23223
15.600000000000001, 0.2386092245578766, 0.3797217011451721, 0.3202614486217499, 765, 4316, 23120
15.700000000000001, 0.22262157499790192, 0.37428122758865356, 0.3169398903846741, 732, 4259, 23037
15.8, 0.20929819345474243, 0.3625411093235016, 0.3050359785556793, 695, 4206, 22987
15.9, 0.20617753267288208, 0.3629850447177887, 0.30880001187324524, 625, 4138, 23484
16.0, 0.21511732041835785, 0.3757188320159912, 0.3194444477558136, 576, 4054, 23651
16.1, 0.20398040115833282, 0.3651115596294403, 0.30263158679008484, 532, 4005, 23649
16.200000000000003, 0.19194258749485016, 0.35104894638061523, 0.29411765933036804, 510, 3939, 23416
16.3, 0.18069492280483246, 0.3280632495880127, 0.27840909361839294, 528, 3897, 23275
16.4, 0.1771172434091568, 0.32179227471351624, 0.2723880708217621, 536, 3847, 22369
16.5, 0.17968003451824188, 0.3234100043773651, 0.2804428040981293, 542, 3824, 21548
16.6, 0.18079981207847595, 0.3200569152832031, 0.27977314591407776, 529, 3821, 20852
16.7, 0.19035132229328156, 0.3315334618091583, 0.2851710915565491, 526, 3816, 20392
16.8, 0.1896459013223648, 0.3376477360725403, 0.283495157957077, 515, 3786, 19959
16.900000000000002, 0.1901407390832901, 0.3400000035762787, 0.2811245024204254, 498, 3783, 19658
17.0, 0.19128383696079254, 0.3427445590496063, 0.2749490737915039, 491, 3793, 19409
17.1, 0.18710653483867645, 0.33898308873176575, 0.2738589346408844, 482, 3791, 19145
17.2, 0.18249964714050293, 0.3308872580528259, 0.2601279318332672, 469, 3828, 18862
17.3, 0.18653181195259094, 0.33012378215789795, 0.26293104887008667, 464, 3847, 18434
17.400000000000002, 0.18733274936676025, 0.3349893391132355, 0.2638580799102783, 451, 3862, 17982
17.5, 0.19468533992767334, 0.3364351987838745, 0.2700892984867096, 448, 3856, 17626
17.6, 0.21365322172641754, 0.3546302914619446, 0.2929515540599823, 454, 3857, 17294
17.7, 0.22353370487689972, 0.36297905445098877, 0.29347825050354004, 460, 3926, 17301
17.8, 0.24969284236431122, 0.38252148032188416, 0.3263157904148102, 475, 4020, 17039
17.900000000000002, 0.2666653096675873, 0.40231549739837646, 0.3442623019218445, 488, 4139, 16600
18.0, 0.2745608389377594, 0.408856064081192, 0.35185185074806213, 486, 4281, 16160
18.1, 0.2811404764652252, 0.4233038127422333, 0.3541247546672821, 497, 4399, 15747
18.2, 0.2760246694087982, 0.420658677816391, 0.34567901492118835, 486, 4415, 15361
18.3, 0.2571336030960083, 0.3962101340293884, 0.3317972421646118, 434, 4376, 15001
18.400000000000002, 0.2549406886100769, 0.4006999135017395, 0.3414634168148041, 410, 4337, 14764
18.5, 0.25198715925216675, 0.39495041966438293, 0.3290155529975891, 386, 4306, 14295
18.6, 0.2584943473339081, 0.39564427733421326, 0.3385416567325592, 384, 4275, 13880
18.7, 0.2634730935096741, 0.3925233483314514, 0.341269850730896, 378, 4353, 13387
18.8, 0.274854451417923, 0.4087736904621124, 0.3565683662891388, 373, 4442, 12685
18.900000000000002, 0.28973060846328735, 0.424007773399353, 0.37735849618911743, 371, 4554, 11592
19.0, 0.2905258238315582, 0.4301733076572418, 0.38567492365837097, 363, 4614, 10933
19.1, 0.2847107946872711, 0.42557647824287415, 0.3830986022949219, 355, 4673, 10620
19.2, 0.2805509865283966, 0.42229366302490234, 0.3775216042995453, 347, 4721, 10317
19.3, 0.28670209646224976, 0.428731769323349, 0.38643068075180054, 339, 4720, 9886
19.400000000000002, 0.284680038690567, 0.42611682415008545, 0.3827893137931824, 337, 4776, 9641
19.5, 0.2749052047729492, 0.4196242094039917, 0.3669724762439728, 327, 4899, 9561
19.6, 0.25895392894744873, 0.3951701521873474, 0.3415384590625763, 325, 5101, 9379
19.700000000000003, 0.2469017654657364, 0.3810548782348633, 0.3333333432674408, 339, 5194, 9125
19.8, 0.19907064735889435, 0.34022989869117737, 0.2555910646915436, 313, 5223, 8899
19.900000000000002, 0.18002364039421082, 0.3102625012397766, 0.23183390498161316, 289, 5208, 8693
20.0, 0.16073687374591827, 0.28861790895462036, 0.20295202732086182, 271, 5145, 8510


==> data/range_2m/range_cp0_3d1.csv <==
range_center, ap, pf1, eer, gt_count, gt_ann_count, det_count
0.5, 0.3514023721218109, 0.5419304370880127, 0.4793506860733032, 4189, 6939, 21787
0.6, 0.36178433895111084, 0.5369327664375305, 0.49568361043930054, 4981, 7731, 25669
0.7, 0.40172216296195984, 0.5859274864196777, 0.5507651567459106, 6077, 8827, 28590
0.8, 0.42773279547691345, 0.59326171875, 0.5604231953620911, 6711, 9461, 31730
0.9, 0.41625097393989563, 0.5777854919433594, 0.5222252607345581, 7334, 10084, 35142
1.0, 0.4002254009246826, 0.5646987557411194, 0.49410173296928406, 8138, 10890, 38937
1.1, 0.4128284156322479, 0.5662172436714172, 0.49908125400543213, 9796, 12552, 43167
1.2000000000000002, 0.4214290678501129, 0.5666318535804749, 0.4982040226459503, 11136, 13892, 48780
1.3, 0.42638328671455383, 0.5680667161941528, 0.5040478110313416, 12723, 15481, 54255
1.4, 0.45384180545806885, 0.5858510136604309, 0.5409131646156311, 14433, 17191, 58960
1.5, 0.4928176701068878, 0.6156888008117676, 0.5999526977539062, 16918, 19676, 62370
1.6, 0.5243426561355591, 0.6306275725364685, 0.6303722262382507, 20499, 23259, 66872
1.7000000000000002, 0.5603948831558228, 0.6503733396530151, 0.648638129234314, 23093, 25855, 70821
1.8, 0.5727181434631348, 0.647496223449707, 0.6447040438652039, 26454, 29216, 75156
1.9000000000000001, 0.5686476230621338, 0.6442137360572815, 0.6437010765075684, 29116, 31890, 80027
2.0, 0.5612094402313232, 0.6352617144584656, 0.6332128047943115, 31247, 34022, 84058
2.1, 0.557839572429657, 0.6310007572174072, 0.6295260190963745, 32534, 35309, 88553
2.2, 0.5754517316818237, 0.6372061967849731, 0.6355671286582947, 33784, 36561, 92248
2.3, 0.584072470664978, 0.6401951313018799, 0.6372259259223938, 35212, 37989, 96517
2.4000000000000004, 0.5854421257972717, 0.6385059952735901, 0.6353691816329956, 36201, 38982, 100076
2.5, 0.5650301575660706, 0.6317036151885986, 0.6301226615905762, 38237, 38276, 104200
2.6, 0.5593135952949524, 0.6296683549880981, 0.6278828382492065, 39544, 39594, 108261
2.7, 0.5454205274581909, 0.6221251487731934, 0.6203676462173462, 40476, 40545, 111377
2.8000000000000003, 0.5283440351486206, 0.6110268235206604, 0.6096364855766296, 42007, 42080, 114823
2.9000000000000004, 0.519288957118988, 0.6080837845802307, 0.6076319217681885, 44183, 44267, 118016
3.0, 0.48312607407569885, 0.600077211856842, 0.5996125340461731, 45943, 46054, 121821
3.1, 0.47519293427467346, 0.5908607840538025, 0.5899786353111267, 47678, 47818, 125525
3.2, 0.46573206782341003, 0.5783112049102783, 0.5769628882408142, 49303, 49497, 130292
3.3000000000000003, 0.45470908284187317, 0.5709763765335083, 0.5694402456283569, 49863, 50127, 133670
3.4000000000000004, 0.4369010925292969, 0.5572579503059387, 0.5559980869293213, 50216, 50500, 135674
3.5, 0.4448219835758209, 0.5573012232780457, 0.5567480325698853, 51993, 52391, 137515
3.6, 0.45594459772109985, 0.5531890392303467, 0.552643358707428, 51507, 52011, 138724
3.7, 0.45171308517456055, 0.5449186563491821, 0.544373095035553, 51867, 52429, 140985
3.8000000000000003, 0.4311455488204956, 0.5251415371894836, 0.5239906311035156, 50478, 51107, 143901
3.9000000000000004, 0.42753538489341736, 0.5237536430358887, 0.5223426818847656, 50352, 51043, 146006
4.0, 0.422420859336853, 0.5213112831115723, 0.519523561000824, 50375, 51120, 148202
4.1, 0.4164518415927887, 0.5147144198417664, 0.5114194750785828, 50878, 51686, 149685
4.2, 0.4019297957420349, 0.5063379406929016, 0.5024566054344177, 51087, 51943, 149115
4.300000000000001, 0.39638105034828186, 0.5009579062461853, 0.4972846806049347, 51375, 52324, 148551
4.4, 0.3929957151412964, 0.4978052079677582, 0.4936545789241791, 52006, 53029, 149022
4.5, 0.3888581693172455, 0.4952649772167206, 0.491131067276001, 52261, 53354, 150435
4.6000000000000005, 0.3861399292945862, 0.4877791702747345, 0.4833195209503174, 53116, 54266, 151122
4.7, 0.3744659721851349, 0.4746816158294678, 0.47080835700035095, 53714, 54944, 151998
4.8, 0.37827184796333313, 0.47489458322525024, 0.46920648217201233, 54151, 55492, 151675
4.9, 0.3751116394996643, 0.46738067269325256, 0.4625721871852875, 54024, 55422, 151582
5.0, 0.36613377928733826, 0.4598042964935303, 0.4556826949119568, 53399, 54835, 152189
5.1000000000000005, 0.3433775007724762, 0.44756582379341125, 0.4419831335544586, 52321, 53917, 152988
5.2, 0.32788076996803284, 0.439109742641449, 0.4340023398399353, 51320, 53186, 153557
5.300000000000001, 0.32285603880882263, 0.43300551176071167, 0.4282340109348297, 50804, 52784, 153176
5.4, 0.32358914613723755, 0.4344150424003601, 0.42906105518341064, 51058, 53286, 154163
5.5, 0.2819158732891083, 0.41031602025032043, 0.4065030813217163, 49146, 51524, 153218
5.6000000000000005, 0.24670471251010895, 0.3946777582168579, 0.39112499356269836, 47752, 50088, 152551
5.7, 0.23094576597213745, 0.38456854224205017, 0.3818339407444, 46130, 48585, 151462
5.800000000000001, 0.22610247135162354, 0.38320910930633545, 0.3811749219894409, 45365, 47834, 150151
5.9, 0.21420609951019287, 0.3700248897075653, 0.3686322569847107, 43363, 45856, 148564
6.0, 0.22197186946868896, 0.36608678102493286, 0.36517179012298584, 41564, 44059, 146130
6.1000000000000005, 0.23222847282886505, 0.365419864654541, 0.3647931218147278, 40867, 43367, 144938
6.2, 0.23657721281051636, 0.37308967113494873, 0.372577428817749, 40040, 42572, 142095
6.300000000000001, 0.26006007194519043, 0.38567495346069336, 0.3843833804130554, 39125, 41755, 139615
6.4, 0.2658512592315674, 0.39390072226524353, 0.39083996415138245, 38013, 40668, 137713
6.5, 0.2588367760181427, 0.38477084040641785, 0.3828749656677246, 35889, 38608, 135136
6.6000000000000005, 0.2554730176925659, 0.3845454752445221, 0.3826720118522644, 34199, 37019, 133620
6.7, 0.2527177035808563, 0.38431093096733093, 0.38365769386291504, 33092, 36030, 132888
6.800000000000001, 0.2521379888057709, 0.38839325308799744, 0.3878604769706726, 31764, 34740, 130621
6.9, 0.2556011378765106, 0.39263418316841125, 0.39224353432655334, 29859, 33115, 127937
7.0, 0.2553648352622986, 0.39068570733070374, 0.3901929259300232, 28714, 32012, 124974
7.1000000000000005, 0.2678868770599365, 0.40302330255508423, 0.4025000035762787, 27600, 30798, 121913
7.2, 0.27785634994506836, 0.4052713215351105, 0.40482214093208313, 26876, 29870, 119625
7.300000000000001, 0.2791971266269684, 0.4033720791339874, 0.4031201899051666, 25960, 28907, 117763
7.4, 0.27333134412765503, 0.39415231347084045, 0.39339831471443176, 24418, 27578, 115429
7.5, 0.27859267592430115, 0.3904554545879364, 0.38884249329566956, 22747, 26036, 113268
7.6000000000000005, 0.2792963683605194, 0.39124444127082825, 0.38907331228256226, 21690, 25208, 110570
7.7, 0.2748257517814636, 0.3890019357204437, 0.38693010807037354, 20903, 24598, 107993
7.800000000000001, 0.2672138214111328, 0.3826279044151306, 0.38159656524658203, 20181, 24135, 105957
7.9, 0.2636786997318268, 0.3827912509441376, 0.3816898763179779, 20404, 24455, 103538
8.0, 0.2654793858528137, 0.3857201039791107, 0.38478967547416687, 20302, 24521, 101306
8.100000000000001, 0.2687816321849823, 0.39310145378112793, 0.39186328649520874, 19836, 24263, 98130
8.2, 0.2838272154331207, 0.39889493584632874, 0.39717522263526917, 19329, 23814, 96402
8.3, 0.2664892077445984, 0.3917456865310669, 0.39066916704177856, 18755, 23268, 94511
8.4, 0.2539597451686859, 0.37559008598327637, 0.3748699128627777, 18257, 22894, 92049
8.5, 0.24477162957191467, 0.36999866366386414, 0.3691631853580475, 18439, 23235, 90505
8.6, 0.24521183967590332, 0.37306317687034607, 0.3723357319831848, 18110, 23063, 88804
8.700000000000001, 0.23690491914749146, 0.3692256212234497, 0.3681052327156067, 17332, 22278, 87774
8.8, 0.25066280364990234, 0.37393850088119507, 0.37367677688598633, 17004, 22147, 86593
8.9, 0.2562136650085449, 0.37557676434516907, 0.3749561905860901, 17122, 22167, 85715
9.0, 0.2714458405971527, 0.3794168531894684, 0.3778948485851288, 17272, 22437, 84470
9.1, 0.260082870721817, 0.3665205240249634, 0.36528125405311584, 16746, 22069, 82784
9.200000000000001, 0.26768195629119873, 0.36893990635871887, 0.36727604269981384, 16410, 21941, 80916
9.3, 0.27341529726982117, 0.3738463521003723, 0.37114331126213074, 16627, 22292, 80506
9.4, 0.2552145719528198, 0.3672030568122864, 0.36516013741493225, 16705, 22120, 80515
9.5, 0.2498103678226471, 0.36568310856819153, 0.3643603026866913, 16953, 22133, 80246
9.6, 0.26443618535995483, 0.3771876394748688, 0.3744075894355774, 16880, 21986, 78961
9.700000000000001, 0.27047020196914673, 0.38328999280929565, 0.37930622696876526, 16720, 21569, 76362
9.8, 0.27253851294517517, 0.38288652896881104, 0.3792583644390106, 16585, 21233, 74456
9.9, 0.27905839681625366, 0.38933882117271423, 0.38706666231155396, 16067, 20625, 73408
10.0, 0.27537938952445984, 0.38342854380607605, 0.38088616728782654, 15821, 20231, 72304
10.100000000000001, 0.24535900354385376, 0.36439061164855957, 0.36175450682640076, 15845, 20166, 71503
10.200000000000001, 0.2307850867509842, 0.3542315661907196, 0.3527607321739197, 15648, 20165, 70780
10.3, 0.21764113008975983, 0.34411725401878357, 0.34291863441467285, 15336, 19852, 69357
10.4, 0.1924513280391693, 0.33031243085861206, 0.33002766966819763, 14823, 19329, 68324
10.5, 0.17825286090373993, 0.3243914544582367, 0.3234851062297821, 13945, 18368, 67563
10.600000000000001, 0.16861578822135925, 0.31494438648223877, 0.3143627345561981, 13354, 17719, 67063
10.700000000000001, 0.16542498767375946, 0.31251877546310425, 0.3119858503341675, 13007, 17338, 67323
10.8, 0.15582017600536346, 0.30098506808280945, 0.2994450330734253, 12433, 16539, 67542
10.9, 0.15663373470306396, 0.2938230335712433, 0.29191091656684875, 11942, 15863, 67283
11.0, 0.1585199534893036, 0.29100266098976135, 0.28975170850753784, 11358, 15091, 67066
11.100000000000001, 0.15521682798862457, 0.2891483008861542, 0.28823262453079224, 11005, 14552, 67625
11.200000000000001, 0.15240344405174255, 0.287288099527359, 0.28644034266471863, 10428, 13695, 67595
11.3, 0.14948341250419617, 0.28659093379974365, 0.28572878241539, 9852, 12890, 66810
11.4, 0.14974825084209442, 0.28955888748168945, 0.2875837981700897, 9399, 12249, 65679
11.5, 0.14864683151245117, 0.2871255874633789, 0.2848300635814667, 8886, 11610, 64919
11.600000000000001, 0.1493636518716812, 0.28605902194976807, 0.2840697765350342, 8600, 11136, 63881
11.700000000000001, 0.14919811487197876, 0.28117069602012634, 0.27876052260398865, 8423, 10893, 62778
11.8, 0.14250625669956207, 0.2706123888492584, 0.2676399052143097, 8220, 10599, 61471
11.9, 0.12907329201698303, 0.25570082664489746, 0.2528131902217865, 7998, 10315, 59912
12.0, 0.12537838518619537, 0.24982112646102905, 0.2475462108850479, 7845, 10120, 58598
12.100000000000001, 0.13675475120544434, 0.26368600130081177, 0.26214534044265747, 7225, 9390, 57019
12.200000000000001, 0.14019934833049774, 0.2651749849319458, 0.2636773884296417, 7092, 8968, 56038
12.3, 0.1451033055782318, 0.2662496268749237, 0.2644861042499542, 7093, 8789, 55074
12.4, 0.1458999216556549, 0.26422983407974243, 0.2620670199394226, 7044, 8557, 54046
12.5, 0.14241300523281097, 0.2614807188510895, 0.2585759460926056, 6938, 8270, 52850
12.600000000000001, 0.14209972321987152, 0.2599806785583496, 0.2574876546859741, 6878, 7981, 51322
12.700000000000001, 0.1407269984483719, 0.25989651679992676, 0.25728511810302734, 6829, 7785, 50280
12.8, 0.137520432472229, 0.2577589750289917, 0.2567426562309265, 6711, 7578, 49372
12.9, 0.13654834032058716, 0.25728657841682434, 0.2564871609210968, 6667, 7739, 48407
13.0, 0.1335526555776596, 0.2545660436153412, 0.2526114583015442, 6797, 8117, 47224
13.100000000000001, 0.13110145926475525, 0.2528556287288666, 0.25036731362342834, 6806, 8122, 46129
13.200000000000001, 0.130536749958992, 0.25690528750419617, 0.25547662377357483, 6756, 8059, 44937
13.3, 0.12571415305137634, 0.25737425684928894, 0.25597578287124634, 6610, 7896, 44137
13.4, 0.13055941462516785, 0.2651883661746979, 0.26409775018692017, 6384, 7657, 43652
13.5, 0.125266894698143, 0.26223722100257874, 0.26065653562545776, 6123, 7397, 42926
13.600000000000001, 0.13317376375198364, 0.26150810718536377, 0.25988322496414185, 5995, 7263, 41992
13.700000000000001, 0.14158691465854645, 0.26610267162323, 0.26397305727005005, 5940, 7217, 40396
13.8, 0.15093497931957245, 0.2770000100135803, 0.27494874596595764, 5852, 7123, 39075
13.9, 0.1601225584745407, 0.28785789012908936, 0.2865896224975586, 5712, 6977, 37679
14.0, 0.16663508117198944, 0.29110994935035706, 0.2910580635070801, 5614, 6878, 36102
14.100000000000001, 0.1678556650876999, 0.29053744673728943, 0.2895902693271637, 5418, 6638, 34009
14.200000000000001, 0.17079144716262817, 0.29323506355285645, 0.29292169213294983, 5312, 6516, 31989
14.3, 0.1526159793138504, 0.2863719165325165, 0.28510308265686035, 5142, 6344, 31233
14.4, 0.14357441663742065, 0.27711501717567444, 0.275848388671875, 5039, 6249, 30569
14.5, 0.14860230684280396, 0.2795271873474121, 0.27823635935783386, 4967, 6182, 29725
14.600000000000001, 0.15076634287834167, 0.2835995554924011, 0.2813204824924469, 4877, 6082, 28703
14.700000000000001, 0.15008339285850525, 0.282716304063797, 0.28022095561027527, 4707, 5907, 27810
14.8, 0.16573208570480347, 0.2907097041606903, 0.28868210315704346, 4621, 5815, 27079
14.9, 0.1712714582681656, 0.2962009012699127, 0.2946246266365051, 4409, 5371, 26764
15.0, 0.18197159469127655, 0.3046448230743408, 0.3026185631752014, 4048, 4761, 26439
15.100000000000001, 0.18505077064037323, 0.30589359998703003, 0.30314040184020996, 3853, 4546, 25918
15.200000000000001, 0.1842036098241806, 0.3029761016368866, 0.30086347460746765, 3706, 4396, 25527
15.3, 0.18201322853565216, 0.3027733266353607, 0.30054643750190735, 3660, 4371, 24606
15.4, 0.18440738320350647, 0.30862048268318176, 0.30580785870552063, 3633, 4357, 23790
15.5, 0.1864679455757141, 0.31117433309555054, 0.3089700937271118, 3612, 4337, 23223
15.600000000000001, 0.18290911614894867, 0.30974632501602173, 0.30450600385665894, 3573, 4316, 23120
15.700000000000001, 0.17502181231975555, 0.3022018074989319, 0.29509133100509644, 3504, 4259, 23037
15.8, 0.16853761672973633, 0.2924959659576416, 0.2866705358028412, 3436, 4206, 22987
15.9, 0.16096839308738708, 0.2793905436992645, 0.2770330607891083, 3357, 4138, 23484
16.0, 0.15916378796100616, 0.27673575282096863, 0.27166563272476196, 3254, 4054, 23651
16.1, 0.15303482115268707, 0.26693496108055115, 0.26274633407592773, 3197, 4005, 23649
16.200000000000003, 0.14978723227977753, 0.26402533054351807, 0.26093950867652893, 3108, 3939, 23416
16.3, 0.14834986627101898, 0.2646164298057556, 0.26217716932296753, 3059, 3897, 23275
16.4, 0.15294241905212402, 0.27023181319236755, 0.26842281222343445, 2999, 3847, 22369
16.5, 0.15403372049331665, 0.27536842226982117, 0.27238932251930237, 2959, 3824, 21548
16.6, 0.15759027004241943, 0.2796229124069214, 0.2753872573375702, 2905, 3821, 20852
16.7, 0.16604317724704742, 0.2873954772949219, 0.2842657268047333, 2860, 3816, 20392
16.8, 0.16593541204929352, 0.28771042823791504, 0.28383660316467285, 2815, 3786, 19959
16.900000000000002, 0.16704323887825012, 0.287920206785202, 0.28449198603630066, 2805, 3783, 19658
17.0, 0.16762281954288483, 0.2877557575702667, 0.2845441699028015, 2808, 3793, 19409
17.1, 0.1671454906463623, 0.28786641359329224, 0.2855098247528076, 2795, 3791, 19145
17.2, 0.16446471214294434, 0.2847256362438202, 0.2820970118045807, 2804, 3828, 18862
17.3, 0.16414222121238708, 0.2827397286891937, 0.2803705036640167, 2807, 3847, 18434
17.400000000000002, 0.16364821791648865, 0.2799932062625885, 0.27736449241638184, 2823, 3862, 17982
17.5, 0.16502971947193146, 0.2795809805393219, 0.2765881419181824, 2802, 3856, 17626
17.6, 0.17411167919635773, 0.2871493101119995, 0.28468984365463257, 2789, 3857, 17294
17.7, 0.17341269552707672, 0.28792038559913635, 0.2864656448364258, 2852, 3926, 17301
17.8, 0.1811845898628235, 0.29425838589668274, 0.29339686036109924, 2938, 4020, 17039
17.900000000000002, 0.18331879377365112, 0.2984008193016052, 0.29711097478866577, 3046, 4139, 16600
18.0, 0.1813625693321228, 0.29686713218688965, 0.2929675281047821, 3171, 4281, 16160
18.1, 0.17949888110160828, 0.298288494348526, 0.29235056042671204, 3229, 4399, 15747
18.2, 0.1729622781276703, 0.2919875383377075, 0.28690293431282043, 3245, 4415, 15361
18.3, 0.1556016057729721, 0.27112439274787903, 0.26756587624549866, 3188, 4376, 15001
18.400000000000002, 0.1460338681936264, 0.2578490376472473, 0.25325292348861694, 3151, 4337, 14764
18.5, 0.13806405663490295, 0.24669155478477478, 0.24155676364898682, 3109, 4306, 14295
18.6, 0.1339380145072937, 0.24333719909191132, 0.2346314787864685, 3107, 4275, 13880
18.7, 0.13420645892620087, 0.2512662708759308, 0.23103666305541992, 3164, 4353, 13387
18.8, 0.1371052861213684, 0.25809478759765625, 0.23337475955486298, 3218, 4442, 12685
18.900000000000002, 0.14658667147159576, 0.2777721881866455, 0.24916943907737732, 3311, 4554, 11592
19.0, 0.14890427887439728, 0.2863118350505829, 0.2602086365222931, 3355, 4614, 10933
19.1, 0.14670786261558533, 0.2893199622631073, 0.2637459635734558, 3401, 4673, 10620
19.2, 0.14410610496997833, 0.29060548543930054, 0.2641018331050873, 3457, 4721, 10317
19.3, 0.14304429292678833, 0.2908779978752136, 0.26215827465057373, 3475, 4720, 9886
19.400000000000002, 0.1401335895061493, 0.28820571303367615, 0.26125356554985046, 3510, 4776, 9641
19.5, 0.1410859227180481, 0.2974325120449066, 0.26880529522895813, 3616, 4899, 9561
19.6, 0.14307542145252228, 0.30956152081489563, 0.2873104512691498, 3759, 5101, 9379
19.700000000000003, 0.15153661370277405, 0.3216573894023895, 0.30303823947906494, 3818, 5194, 9125
19.8, 0.14293159544467926, 0.3200257420539856, 0.30083638429641724, 3826, 5223, 8899
19.900000000000002, 0.14038614928722382, 0.32198143005371094, 0.29952582716941833, 3796, 5208, 8693
20.0, 0.13252347707748413, 0.31759098172187805, 0.2921348214149475, 3738, 5145, 8510


==> data/range_2m/range_cp1_3d0.csv <==
range_center, ap, pf1, eer, gt_count, gt_ann_count, det_count
0.5, 0.3423911929130554, 0.5642216205596924, 0.48546290397644043, 5228, 6939, 10719
0.6, 0.3650321662425995, 0.5581551790237427, 0.49004805088043213, 5828, 7731, 12555
0.7, 0.3862559199333191, 0.6074579358100891, 0.49572277069091797, 6897, 8827, 13895
0.8, 0.39123550057411194, 0.611793577671051, 0.5017997622489929, 7501, 9461, 15441
0.9, 0.37631431221961975, 0.5968263149261475, 0.47183358669281006, 8077, 10084, 17521
1.0, 0.3832540214061737, 0.5910277366638184, 0.46755746006965637, 8831, 10890, 19870
1.1, 0.3992483615875244, 0.6018021702766418, 0.4654887914657593, 10301, 12552, 23529
1.2000000000000002, 0.4291176199913025, 0.6040697693824768, 0.4807489514350891, 11376, 13892, 26992
1.3, 0.4360812306404114, 0.5991854667663574, 0.4925210475921631, 12836, 15481, 30794
1.4, 0.4746737480163574, 0.6196792125701904, 0.526323139667511, 14265, 17191, 33470
1.5, 0.5212613940238953, 0.6575696468353271, 0.5757817029953003, 16343, 19676, 36088
1.6, 0.5594286918640137, 0.6913228631019592, 0.61683589220047, 19399, 23259, 39797
1.7000000000000002, 0.5984591841697693, 0.7168676853179932, 0.6495472192764282, 21535, 25855, 43349
1.8, 0.656136691570282, 0.7546436190605164, 0.7044860124588013, 24097, 29216, 45733
1.9000000000000001, 0.692578911781311, 0.7677188515663147, 0.7266039252281189, 25827, 31890, 49487
2.0, 0.6934021711349487, 0.767887532711029, 0.7287911772727966, 27241, 34022, 53329
2.1, 0.6904191970825195, 0.7627046704292297, 0.7188506126403809, 28259, 35309, 56257
2.2, 0.703803539276123, 0.768957257270813, 0.724206268787384, 29261, 36561, 58618
2.3, 0.7075644135475159, 0.776453971862793, 0.735008716583252, 30401, 37989, 61539
2.4000000000000004, 0.6989611387252808, 0.771782636642456, 0.7318770885467529, 31176, 38982, 64881
2.5, 0.6933166980743408, 0.7750201225280762, 0.7263670563697815, 31016, 38276, 68389
2.6, 0.6845834851264954, 0.7698202133178711, 0.7246559262275696, 31822, 39594, 71566
2.7, 0.6730911135673523, 0.7564214468002319, 0.7119112014770508, 32247, 40545, 74951
2.8000000000000003, 0.6647436022758484, 0.7555496096611023, 0.7098256349563599, 32863, 42080, 78625
2.9000000000000004, 0.6698892712593079, 0.7690628170967102, 0.7184351682662964, 34049, 44267, 80757
3.0, 0.6758363246917725, 0.761739194393158, 0.7150678038597107, 34889, 46054, 83075
3.1, 0.6638945937156677, 0.7493605613708496, 0.7041683197021484, 35554, 47818, 86894
3.2, 0.6216408610343933, 0.7397330403327942, 0.6874688863754272, 36166, 49497, 90899
3.3000000000000003, 0.6144914031028748, 0.7358242869377136, 0.680991530418396, 35905, 50127, 93005
3.4000000000000004, 0.589324414730072, 0.7195566892623901, 0.6584196090698242, 35447, 50500, 95500
3.5, 0.5702095627784729, 0.7152956128120422, 0.6479513049125671, 36316, 52391, 98225
3.6, 0.5646424293518066, 0.7077698707580566, 0.6388437151908875, 35043, 52011, 99738
3.7, 0.5620137453079224, 0.6962154507637024, 0.6274878978729248, 34517, 52429, 102220
3.8000000000000003, 0.5317844748497009, 0.6670935153961182, 0.5896008014678955, 32868, 51107, 103789
3.9000000000000004, 0.5077171325683594, 0.6516451835632324, 0.5708910226821899, 32423, 51043, 105946
4.0, 0.49322545528411865, 0.6414658427238464, 0.5530198216438293, 31856, 51120, 108425
4.1, 0.5091197490692139, 0.6501424312591553, 0.5710509419441223, 31400, 51686, 108036
4.2, 0.5086359977722168, 0.650510847568512, 0.576823353767395, 30850, 51943, 108377
4.300000000000001, 0.5214280486106873, 0.6517975330352783, 0.5863865613937378, 30132, 52324, 109032
4.4, 0.537244975566864, 0.6594144701957703, 0.5969122052192688, 29924, 53029, 109968
4.5, 0.5385599732398987, 0.6599785089492798, 0.5971623659133911, 29461, 53354, 110713
4.6000000000000005, 0.5470303893089294, 0.6690645217895508, 0.6085349321365356, 29221, 54266, 110125
4.7, 0.5474501848220825, 0.6671360731124878, 0.6123214364051819, 29055, 54944, 110063
4.8, 0.5449464917182922, 0.6675832867622375, 0.6157073378562927, 28840, 55492, 111412
4.9, 0.5451866388320923, 0.6592264175415039, 0.6106929183006287, 28430, 55422, 111315
5.0, 0.5318328738212585, 0.6471551656723022, 0.6023792624473572, 27740, 54835, 110884
5.1000000000000005, 0.5223806500434875, 0.631775975227356, 0.5992807149887085, 26415, 53917, 111379
5.2, 0.5169215202331543, 0.6178323030471802, 0.5864134430885315, 25540, 53186, 113961
5.300000000000001, 0.5100551843643188, 0.6073211431503296, 0.5721533894538879, 25030, 52784, 114165
5.4, 0.5191476941108704, 0.6202453374862671, 0.5841757655143738, 25126, 53286, 112689
5.5, 0.5241184234619141, 0.6123350262641907, 0.5845730900764465, 22921, 51524, 111899
5.6000000000000005, 0.48339515924453735, 0.5900283455848694, 0.5491106510162354, 21533, 50088, 112312
5.7, 0.4485020339488983, 0.5740540623664856, 0.5316188335418701, 20336, 48585, 111268
5.800000000000001, 0.45003849267959595, 0.5797348022460938, 0.5372956395149231, 20123, 47834, 109229
5.9, 0.4234639108181, 0.5574357509613037, 0.508087158203125, 18857, 45856, 109275
6.0, 0.42593276500701904, 0.5592430233955383, 0.5133326053619385, 17926, 44059, 108774
6.1000000000000005, 0.4385431408882141, 0.5668016076087952, 0.5239507555961609, 17536, 43367, 107166
6.2, 0.4683123528957367, 0.5761292576789856, 0.5372477769851685, 17048, 42572, 105150
6.300000000000001, 0.482998788356781, 0.5846754312515259, 0.547334611415863, 16827, 41755, 104573
6.4, 0.514906644821167, 0.5982692241668701, 0.5702529549598694, 16405, 40668, 104186
6.5, 0.5136409997940063, 0.597832202911377, 0.5659092664718628, 15271, 38608, 102188
6.6000000000000005, 0.49883386492729187, 0.579561173915863, 0.537935733795166, 14630, 37019, 101127
6.7, 0.5069916844367981, 0.5856539011001587, 0.541107177734375, 13927, 36030, 99382
6.800000000000001, 0.4952159523963928, 0.5814481377601624, 0.5297560691833496, 13325, 34740, 98490
6.9, 0.48258793354034424, 0.5726786851882935, 0.5190472602844238, 12259, 33115, 96782
7.0, 0.49040594696998596, 0.5749156475067139, 0.527057409286499, 11568, 32012, 94743
7.1000000000000005, 0.49224966764450073, 0.5832383036613464, 0.5396143794059753, 11410, 30798, 93745
7.2, 0.4949880838394165, 0.5894489884376526, 0.5428492426872253, 10887, 29870, 92534
7.300000000000001, 0.509017825126648, 0.6016620397567749, 0.555842936038971, 10440, 28907, 90396
7.4, 0.5099167823791504, 0.595098614692688, 0.5488031506538391, 9692, 27578, 89242
7.5, 0.514650285243988, 0.5842393636703491, 0.5506756901741028, 9176, 26036, 88050
7.6000000000000005, 0.5214738249778748, 0.5881770253181458, 0.5605351328849792, 8970, 25208, 87831
7.7, 0.5175221562385559, 0.5806540250778198, 0.5515936613082886, 8722, 24598, 86180
7.800000000000001, 0.5119826197624207, 0.562602162361145, 0.5447274446487427, 8127, 24135, 83898
7.9, 0.5184463858604431, 0.5716663002967834, 0.551878035068512, 8067, 24455, 82759
8.0, 0.5235022902488708, 0.5802011489868164, 0.5552932620048523, 8048, 24521, 82077
8.100000000000001, 0.5086783766746521, 0.5621733665466309, 0.5357367396354675, 7961, 24263, 80782
8.2, 0.5111260414123535, 0.5647642612457275, 0.5375352501869202, 7806, 23814, 77666
8.3, 0.4806806743144989, 0.5478800535202026, 0.522064745426178, 7478, 23268, 76513
8.4, 0.40044504404067993, 0.5056746602058411, 0.46264612674713135, 7014, 22894, 76569
8.5, 0.3733414113521576, 0.49067923426628113, 0.4381353557109833, 6886, 23235, 75993
8.6, 0.3831976354122162, 0.5036526322364807, 0.44882932305336, 6791, 23063, 73761
8.700000000000001, 0.37549397349357605, 0.5002949833869934, 0.4435584843158722, 6396, 22278, 72881
8.8, 0.37566617131233215, 0.5026166439056396, 0.44073429703712463, 6319, 22147, 73426
8.9, 0.4088897705078125, 0.5204423069953918, 0.4696897268295288, 6285, 22167, 72637
9.0, 0.4274025857448578, 0.5307355523109436, 0.48437005281448364, 6334, 22437, 71563
9.1, 0.4076682925224304, 0.513157844543457, 0.43916863203048706, 5918, 22069, 70270
9.200000000000001, 0.4090214669704437, 0.5184369087219238, 0.4415915608406067, 5881, 21941, 70306
9.3, 0.4418606460094452, 0.5458925366401672, 0.4776800870895386, 5914, 22292, 69026
9.4, 0.4505574107170105, 0.5523510575294495, 0.4838709533214569, 5797, 22120, 67817
9.5, 0.45441746711730957, 0.5546835660934448, 0.4850939214229584, 5803, 22133, 68281
9.6, 0.4746277332305908, 0.5756424069404602, 0.517866313457489, 5849, 21986, 68782
9.700000000000001, 0.470852255821228, 0.5725908279418945, 0.5169986486434937, 5824, 21569, 68960
9.8, 0.4668505787849426, 0.5690585374832153, 0.5122843980789185, 5739, 21233, 68298
9.9, 0.46547675132751465, 0.5696845054626465, 0.5133426785469055, 5696, 20625, 67958
10.0, 0.45573121309280396, 0.568112313747406, 0.5042580366134644, 5519, 20231, 67659
10.100000000000001, 0.4502071440219879, 0.5658649802207947, 0.5041793584823608, 5264, 20166, 67215
10.200000000000001, 0.4529113471508026, 0.5694751143455505, 0.5057922601699829, 5093, 20165, 66371
10.3, 0.4486698806285858, 0.5647684931755066, 0.50278639793396, 4845, 19852, 66020
10.4, 0.426596999168396, 0.5491401553153992, 0.4895305335521698, 4537, 19329, 65707
10.5, 0.41308531165122986, 0.5342049598693848, 0.47146642208099365, 4153, 18368, 65230
10.600000000000001, 0.39839181303977966, 0.5163227915763855, 0.4421107769012451, 3809, 17719, 63960
10.700000000000001, 0.3882963955402374, 0.5151696801185608, 0.4383001923561096, 3671, 17338, 64096
10.8, 0.3735687732696533, 0.4991738796234131, 0.42507287859916687, 3430, 16539, 65201
10.9, 0.3721754252910614, 0.4907856285572052, 0.4235149323940277, 3249, 15863, 64504
11.0, 0.36645013093948364, 0.4835943579673767, 0.4178909659385681, 3063, 15091, 63842
11.100000000000001, 0.36483874917030334, 0.48217520117759705, 0.4186602830886841, 2926, 14552, 63640
11.200000000000001, 0.3603198230266571, 0.4752633571624756, 0.4090415835380554, 2765, 13695, 63871
11.3, 0.35225412249565125, 0.4678950309753418, 0.400616317987442, 2596, 12890, 63650
11.4, 0.33755654096603394, 0.45534810423851013, 0.3863268494606018, 2472, 12249, 62687
11.5, 0.31843918561935425, 0.440054714679718, 0.3676595687866211, 2350, 11610, 62107
11.600000000000001, 0.32412976026535034, 0.4424721598625183, 0.3738532066345215, 2180, 11136, 62335
11.700000000000001, 0.32019808888435364, 0.4364008605480194, 0.37253013253211975, 2075, 10893, 61716
11.8, 0.3375416100025177, 0.44365444779396057, 0.3869371712207794, 2021, 10599, 60399
11.9, 0.3399641215801239, 0.4463845193386078, 0.39289501309394836, 1886, 10315, 59358
12.0, 0.3292240798473358, 0.4514182209968567, 0.3900277018547058, 1805, 10120, 58860
12.100000000000001, 0.30564919114112854, 0.43418586254119873, 0.3803468346595764, 1730, 9390, 58367
12.200000000000001, 0.27206650376319885, 0.4178154766559601, 0.3580023944377899, 1662, 8968, 56974
12.3, 0.2488374263048172, 0.3999161720275879, 0.34570765495300293, 1724, 8789, 56610
12.4, 0.21740445494651794, 0.3629935085773468, 0.3080894947052002, 1743, 8557, 56687
12.5, 0.2034628689289093, 0.3471624255180359, 0.2905287742614746, 1721, 8270, 56509
12.600000000000001, 0.1986808180809021, 0.3392253816127777, 0.28227698802948, 1704, 7981, 55210
12.700000000000001, 0.19843009114265442, 0.33360356092453003, 0.27854153513908386, 1673, 7785, 54318
12.8, 0.18601873517036438, 0.3226202726364136, 0.26174497604370117, 1639, 7578, 54326
12.9, 0.188839852809906, 0.32792139053344727, 0.2681426703929901, 1626, 7739, 53347
13.0, 0.20449091494083405, 0.3501209616661072, 0.29334989190101624, 1609, 8117, 52001
13.100000000000001, 0.2074665129184723, 0.35400697588920593, 0.313092976808548, 1581, 8122, 51517
13.200000000000001, 0.20134486258029938, 0.3512580394744873, 0.3106301724910736, 1571, 8059, 51182
13.3, 0.18985305726528168, 0.3472559452056885, 0.30903226137161255, 1550, 7896, 50503
13.4, 0.19165946543216705, 0.3449477255344391, 0.31118419766426086, 1520, 7657, 49246
13.5, 0.192404106259346, 0.3464767336845398, 0.3126721680164337, 1452, 7397, 48776
13.600000000000001, 0.19099853932857513, 0.3479436933994293, 0.3105633854866028, 1420, 7263, 48597
13.700000000000001, 0.19463278353214264, 0.34760844707489014, 0.31049251556396484, 1401, 7217, 47783
13.8, 0.19797463715076447, 0.3436574339866638, 0.30713245272636414, 1374, 7123, 46142
13.9, 0.20125317573547363, 0.3423576056957245, 0.3103942573070526, 1395, 6977, 45455
14.0, 0.19689132273197174, 0.34164857864379883, 0.3098791837692261, 1407, 6878, 44631
14.100000000000001, 0.2056829035282135, 0.35241231322288513, 0.32140299677848816, 1397, 6638, 43770
14.200000000000001, 0.2160971760749817, 0.35583940148353577, 0.3244219720363617, 1384, 6516, 42525
14.3, 0.23068220913410187, 0.377139151096344, 0.339607834815979, 1275, 6344, 41562
14.4, 0.2290152907371521, 0.39047619700431824, 0.34058576822280884, 1195, 6249, 41416
14.5, 0.23005704581737518, 0.3909059762954712, 0.3347788453102112, 1153, 6182, 40370
14.600000000000001, 0.2347525954246521, 0.3892194926738739, 0.33243486285209656, 1113, 6082, 39145
14.700000000000001, 0.20688210427761078, 0.3728086054325104, 0.30983301997184753, 1078, 5907, 38801
14.8, 0.19310590624809265, 0.36774420738220215, 0.3017975389957428, 1057, 5815, 38753
14.9, 0.16652129590511322, 0.3375331461429596, 0.25218233466148376, 1031, 5371, 38435
15.0, 0.13921429216861725, 0.2968701422214508, 0.20741483569145203, 998, 4761, 37686
15.100000000000001, 0.12876582145690918, 0.2825416326522827, 0.19222688674926758, 952, 4546, 37307
15.200000000000001, 0.13220897316932678, 0.28417035937309265, 0.19111111760139465, 900, 4396, 37333
15.3, 0.13295723497867584, 0.2825561463832855, 0.18301434814929962, 836, 4371, 37082
15.4, 0.15733741223812103, 0.31541216373443604, 0.21402214467525482, 813, 4357, 36150
15.5, 0.17757003009319305, 0.3439035415649414, 0.2506329119205475, 790, 4337, 34975
15.600000000000001, 0.17458248138427734, 0.3361493945121765, 0.2549019753932953, 765, 4316, 34926
15.700000000000001, 0.16944584250450134, 0.31503793597221375, 0.2568306028842926, 732, 4259, 34946
15.8, 0.1616833359003067, 0.3040935695171356, 0.25323739647865295, 695, 4206, 34351
15.9, 0.14964056015014648, 0.2861313819885254, 0.2272000014781952, 625, 4138, 34222
16.0, 0.15101005136966705, 0.28092655539512634, 0.2170138955116272, 576, 4054, 34564
16.1, 0.13791412115097046, 0.2648356854915619, 0.19548872113227844, 532, 4005, 34282
16.200000000000003, 0.13232457637786865, 0.25887054204940796, 0.1882352977991104, 510, 3939, 33673
16.3, 0.16220390796661377, 0.2771385610103607, 0.22537878155708313, 528, 3897, 33328
16.4, 0.16476751863956451, 0.27340269088745117, 0.2238806039094925, 536, 3847, 33784
16.5, 0.176274374127388, 0.2830674350261688, 0.24538744986057281, 542, 3824, 33518
16.6, 0.17560997605323792, 0.28282827138900757, 0.25330811738967896, 529, 3821, 32871
16.7, 0.17872416973114014, 0.2861770987510681, 0.26045626401901245, 526, 3816, 32858
16.8, 0.1830209344625473, 0.28744491934776306, 0.26407766342163086, 515, 3786, 32975
16.900000000000002, 0.18053856492042542, 0.2873176038265228, 0.25702810287475586, 498, 3783, 32803
17.0, 0.19003403186798096, 0.289577454328537, 0.26476576924324036, 491, 3793, 32480
17.1, 0.19199833273887634, 0.2854641079902649, 0.26763486862182617, 482, 3791, 32454
17.2, 0.17202483117580414, 0.2719855010509491, 0.24733474850654602, 469, 3828, 32993
17.3, 0.17205974459648132, 0.2744014859199524, 0.24568966031074524, 464, 3847, 33102
17.400000000000002, 0.17206838726997375, 0.277620404958725, 0.2483370304107666, 451, 3862, 32711
17.5, 0.16687770187854767, 0.27323418855667114, 0.2477678507566452, 448, 3856, 33026
17.6, 0.16786766052246094, 0.27219918370246887, 0.24669604003429413, 454, 3857, 33471
17.7, 0.17433522641658783, 0.2759242653846741, 0.260869562625885, 460, 3926, 33669
17.8, 0.18200914561748505, 0.27937552332878113, 0.2610526382923126, 475, 4020, 33151
17.900000000000002, 0.20527663826942444, 0.2979423701763153, 0.2807376980781555, 488, 4139, 33272
18.0, 0.20175769925117493, 0.3012552261352539, 0.28600823879241943, 486, 4281, 33407
18.1, 0.20434051752090454, 0.29906541109085083, 0.28370222449302673, 497, 4399, 33315
18.2, 0.20884963870048523, 0.3005272448062897, 0.2839506268501282, 486, 4415, 32701
18.3, 0.15094198286533356, 0.2484900951385498, 0.2211981564760208, 434, 4376, 32492
18.400000000000002, 0.14178971946239471, 0.2329246997833252, 0.2195121943950653, 410, 4337, 32686
18.5, 0.12469983845949173, 0.20971867442131042, 0.18911917507648468, 386, 4306, 32558
18.6, 0.12925800681114197, 0.20813623070716858, 0.1979166716337204, 384, 4275, 31889
18.7, 0.13295823335647583, 0.21161824464797974, 0.1984127014875412, 378, 4353, 31372
18.8, 0.13741731643676758, 0.21307863295078278, 0.20107237994670868, 373, 4442, 31737
18.900000000000002, 0.13862639665603638, 0.21194030344486237, 0.1967654973268509, 371, 4554, 31850
19.0, 0.13708776235580444, 0.21368177235126495, 0.19834710657596588, 363, 4614, 31168
19.1, 0.12963560223579407, 0.21052631735801697, 0.1943662017583847, 355, 4673, 31200
19.2, 0.12319505214691162, 0.2044653445482254, 0.19596542418003082, 347, 4721, 32024
19.3, 0.11832047998905182, 0.19447779655456543, 0.18879055976867676, 339, 4720, 32063
19.400000000000002, 0.11373469233512878, 0.19607843458652496, 0.18100890517234802, 337, 4776, 31533
19.5, 0.10885436087846756, 0.19220055639743805, 0.17125381529331207, 327, 4899, 31825
19.6, 0.09374935925006866, 0.17357002198696136, 0.1538461595773697, 325, 5101, 32580
19.700000000000003, 0.07735169678926468, 0.16350555419921875, 0.1386430710554123, 339, 5194, 32440
19.8, 0.0675613209605217, 0.1547064334154129, 0.1309904158115387, 313, 5223, 32356
19.900000000000002, 0.05251947045326233, 0.13365155458450317, 0.10034602135419846, 289, 5208, 32570
20.0, 0.05002922937273979, 0.12952379882335663, 0.10332103073596954, 271, 5145, 33176


==> data/range_2m/range_cp1_3d1.csv <==
range_center, ap, pf1, eer, gt_count, gt_ann_count, det_count
0.5, 0.42927834391593933, 0.6228165030479431, 0.48460254073143005, 4189, 6939, 10719
0.6, 0.45755264163017273, 0.6208673119544983, 0.5143545269966125, 4981, 7731, 12555
0.7, 0.4695759415626526, 0.6658594012260437, 0.513904869556427, 6077, 8827, 13895
0.8, 0.47044938802719116, 0.6661931276321411, 0.5201907157897949, 6711, 9461, 15441
0.9, 0.44793978333473206, 0.646070659160614, 0.47968366742134094, 7334, 10084, 17521
1.0, 0.45065829157829285, 0.6358071565628052, 0.4754239320755005, 8138, 10890, 19870
1.1, 0.4597489833831787, 0.642641544342041, 0.47131481766700745, 9796, 12552, 23529
1.2000000000000002, 0.5022997856140137, 0.6460213661193848, 0.5009877681732178, 11136, 13892, 26992
1.3, 0.5040774941444397, 0.6371138095855713, 0.514737069606781, 12723, 15481, 30794
1.4, 0.5408408045768738, 0.6583278179168701, 0.5492967367172241, 14433, 17191, 33470
1.5, 0.5863052010536194, 0.6960477232933044, 0.6026716828346252, 16918, 19676, 36088
1.6, 0.6207664012908936, 0.7276591658592224, 0.646763265132904, 20499, 23259, 39797
1.7000000000000002, 0.653571367263794, 0.7490962147712708, 0.6764387488365173, 23093, 25855, 43349
1.8, 0.7047414183616638, 0.7837218642234802, 0.7288500666618347, 26454, 29216, 45733
1.9000000000000001, 0.732496440410614, 0.791930079460144, 0.7495878338813782, 29116, 31890, 49487
2.0, 0.7317999601364136, 0.7908602952957153, 0.7509840726852417, 31247, 34022, 53329
2.1, 0.7263309955596924, 0.7845627665519714, 0.7401180267333984, 32534, 35309, 56257
2.2, 0.7342506647109985, 0.7879304885864258, 0.7442280650138855, 33784, 36561, 58618
2.3, 0.7370084524154663, 0.7937307953834534, 0.7544870972633362, 35212, 37989, 61539
2.4000000000000004, 0.7271193265914917, 0.7880698442459106, 0.7506698966026306, 36201, 38982, 64881
2.5, 0.7056070566177368, 0.7832288146018982, 0.7471297383308411, 38237, 38276, 68389
2.6, 0.6964474320411682, 0.777820885181427, 0.7441331148147583, 39544, 39594, 71566
2.7, 0.6848602890968323, 0.7646308541297913, 0.7308775782585144, 40476, 40545, 74951
2.8000000000000003, 0.6764259338378906, 0.7620431184768677, 0.7292118072509766, 42007, 42080, 78625
2.9000000000000004, 0.6797575950622559, 0.7699809074401855, 0.7422085404396057, 44183, 44267, 80757
3.0, 0.6810621619224548, 0.7615135908126831, 0.7380667328834534, 45943, 46054, 83075
3.1, 0.6683818101882935, 0.7501083016395569, 0.7262888550758362, 47678, 47818, 86894
3.2, 0.6280885338783264, 0.7400184869766235, 0.7137091159820557, 49303, 49497, 90899
3.3000000000000003, 0.6184945106506348, 0.7344129681587219, 0.708300769329071, 49863, 50127, 93005
3.4000000000000004, 0.5888918042182922, 0.716530442237854, 0.6866934895515442, 50216, 50500, 95500
3.5, 0.568074107170105, 0.71041339635849, 0.6812647581100464, 51993, 52391, 98225
3.6, 0.5566710233688354, 0.7010462880134583, 0.6708602905273438, 51507, 52011, 99738
3.7, 0.5495001673698425, 0.690311074256897, 0.6572772860527039, 51867, 52429, 102220
3.8000000000000003, 0.5171486139297485, 0.664952278137207, 0.6208645105361938, 50478, 51107, 103789
3.9000000000000004, 0.498029887676239, 0.6545445322990417, 0.604961097240448, 50352, 51043, 105946
4.0, 0.47866347432136536, 0.6413509845733643, 0.5910471677780151, 50375, 51120, 108425
4.1, 0.4907987415790558, 0.6449794173240662, 0.6071779727935791, 50878, 51686, 108036
4.2, 0.4889802932739258, 0.641935408115387, 0.610409677028656, 51087, 51943, 108377
4.300000000000001, 0.497185081243515, 0.6412103176116943, 0.6147542595863342, 51375, 52324, 109032
4.4, 0.506147563457489, 0.6432149410247803, 0.6218897700309753, 52006, 53029, 109968
4.5, 0.5027278661727905, 0.6428301930427551, 0.621553361415863, 52261, 53354, 110713
4.6000000000000005, 0.5107479691505432, 0.6497635245323181, 0.6336320638656616, 53116, 54266, 110125
4.7, 0.5122010707855225, 0.6498048901557922, 0.6367241144180298, 53714, 54944, 110063
4.8, 0.510409951210022, 0.6493961811065674, 0.6381784081459045, 54151, 55492, 111412
4.9, 0.510377049446106, 0.644790768623352, 0.6337553858757019, 54024, 55422, 111315
5.0, 0.4988228380680084, 0.635360062122345, 0.6228581070899963, 53399, 54835, 110884
5.1000000000000005, 0.4874284267425537, 0.6210650205612183, 0.6079394221305847, 52321, 53917, 111379
5.2, 0.4770558774471283, 0.6072094440460205, 0.5925370454788208, 51320, 53186, 113961
5.300000000000001, 0.4708095192909241, 0.6006597876548767, 0.5844224691390991, 50804, 52784, 114165
5.4, 0.4851458668708801, 0.613355815410614, 0.600669801235199, 51058, 53286, 112689
5.5, 0.4834004044532776, 0.6051036715507507, 0.5898140072822571, 49146, 51524, 111899
5.6000000000000005, 0.4531577527523041, 0.5897350907325745, 0.5721435546875, 47752, 50088, 112312
5.7, 0.4320729672908783, 0.5815166234970093, 0.560871422290802, 46130, 48585, 111268
5.800000000000001, 0.4374985694885254, 0.5871159434318542, 0.5677725076675415, 45365, 47834, 109229
5.9, 0.4143008589744568, 0.5696642994880676, 0.5452344417572021, 43363, 45856, 109275
6.0, 0.42091190814971924, 0.5710550546646118, 0.5491049885749817, 41564, 44059, 108774
6.1000000000000005, 0.43513330817222595, 0.5792372226715088, 0.5610150098800659, 40867, 43367, 107166
6.2, 0.45578089356422424, 0.5875301957130432, 0.5691558718681335, 40040, 42572, 105150
6.300000000000001, 0.4630917012691498, 0.5879971981048584, 0.5706837177276611, 39125, 41755, 104573
6.4, 0.4816071689128876, 0.5907161831855774, 0.5761187076568604, 38013, 40668, 104186
6.5, 0.48025524616241455, 0.5865656733512878, 0.5723759531974792, 35889, 38608, 102188
6.6000000000000005, 0.46422260999679565, 0.5722085237503052, 0.5513904094696045, 34199, 37019, 101127
6.7, 0.46894121170043945, 0.5745788216590881, 0.5546658039093018, 33092, 36030, 99382
6.800000000000001, 0.4622039198875427, 0.5702681541442871, 0.5504659414291382, 31764, 34740, 98490
6.9, 0.4523165225982666, 0.5619950890541077, 0.5431863069534302, 29859, 33115, 96782
7.0, 0.45525285601615906, 0.5605149269104004, 0.5411993861198425, 28714, 32012, 94743
7.1000000000000005, 0.4600176513195038, 0.5658816695213318, 0.5461956262588501, 27600, 30798, 93745
7.2, 0.4565154016017914, 0.5605325102806091, 0.5431984066963196, 26876, 29870, 92534
7.300000000000001, 0.4676426649093628, 0.5705322027206421, 0.5562018752098083, 25960, 28907, 90396
7.4, 0.46077099442481995, 0.5560746192932129, 0.5433287024497986, 24418, 27578, 89242
7.5, 0.4581299126148224, 0.5425394773483276, 0.531894326210022, 22747, 26036, 88050
7.6000000000000005, 0.4667225182056427, 0.5433394908905029, 0.536053478717804, 21690, 25208, 87831
7.7, 0.46300044655799866, 0.5394165515899658, 0.5325073003768921, 20903, 24598, 86180
7.800000000000001, 0.45271050930023193, 0.525341272354126, 0.5177146792411804, 20181, 24135, 83898
7.9, 0.46100103855133057, 0.5368504524230957, 0.5203391313552856, 20404, 24455, 82759
8.0, 0.46540284156799316, 0.5443984270095825, 0.5279282927513123, 20302, 24521, 82077
8.100000000000001, 0.4475307762622833, 0.5319198369979858, 0.5105363726615906, 19836, 24263, 80782
8.2, 0.4505314230918884, 0.536115288734436, 0.515080988407135, 19329, 23814, 77666
8.3, 0.43575745820999146, 0.5329111814498901, 0.5078645944595337, 18755, 23268, 76513
8.4, 0.39367035031318665, 0.5206498503684998, 0.4877033531665802, 18257, 22894, 76569
8.5, 0.3839918076992035, 0.5261210203170776, 0.48565539717674255, 18439, 23235, 75993
8.6, 0.39475494623184204, 0.5370139479637146, 0.49839866161346436, 18110, 23063, 73761
8.700000000000001, 0.38977834582328796, 0.5352485775947571, 0.49590352177619934, 17332, 22278, 72881
8.8, 0.38833948969841003, 0.5331965088844299, 0.49605974555015564, 17004, 22147, 73426
8.9, 0.40987882018089294, 0.5407469272613525, 0.5109215974807739, 17122, 22167, 72637
9.0, 0.42501890659332275, 0.5489597320556641, 0.5204377174377441, 17272, 22437, 71563
9.1, 0.4179737865924835, 0.548912763595581, 0.5171384215354919, 16746, 22069, 70270
9.200000000000001, 0.42605361342430115, 0.5597546100616455, 0.5280317068099976, 16410, 21941, 70306
9.3, 0.45131269097328186, 0.5758862495422363, 0.5523545742034912, 16627, 22292, 69026
9.4, 0.4635362923145294, 0.5916262269020081, 0.568751871585846, 16705, 22120, 67817
9.5, 0.4706561267375946, 0.5982542037963867, 0.5776558518409729, 16953, 22133, 68281
9.6, 0.4866251051425934, 0.6021425724029541, 0.588981032371521, 16880, 21986, 68782
9.700000000000001, 0.48411431908607483, 0.5968840718269348, 0.5822966694831848, 16720, 21569, 68960
9.8, 0.4826619327068329, 0.595217227935791, 0.580705463886261, 16585, 21233, 68298
9.9, 0.4811727702617645, 0.5858877897262573, 0.5818759202957153, 16067, 20625, 67958
10.0, 0.47846394777297974, 0.5874530673027039, 0.5832121968269348, 15821, 20231, 67659
10.100000000000001, 0.4859577715396881, 0.5996245741844177, 0.5951403975486755, 15845, 20166, 67215
10.200000000000001, 0.4903806447982788, 0.602840781211853, 0.5986068248748779, 15648, 20165, 66371
10.3, 0.48506292700767517, 0.5943644046783447, 0.5903756022453308, 15336, 19852, 66020
10.4, 0.4700759947299957, 0.5843790769577026, 0.578088104724884, 14823, 19329, 65707
10.5, 0.4618297815322876, 0.5749802589416504, 0.5670849680900574, 13945, 18368, 65230
10.600000000000001, 0.4531666338443756, 0.5651599168777466, 0.5550397038459778, 13354, 17719, 63960
10.700000000000001, 0.4521273076534271, 0.5663158297538757, 0.5571615099906921, 13007, 17338, 64096
10.8, 0.44579097628593445, 0.5592789053916931, 0.5484597682952881, 12433, 16539, 65201
10.9, 0.45484963059425354, 0.564436137676239, 0.5536761283874512, 11942, 15863, 64504
11.0, 0.4545218348503113, 0.5623120665550232, 0.5520337820053101, 11358, 15091, 63842
11.100000000000001, 0.4559566378593445, 0.5628747344017029, 0.5549295544624329, 11005, 14552, 63640
11.200000000000001, 0.4578242599964142, 0.56086665391922, 0.5509206056594849, 10428, 13695, 63871
11.3, 0.4620855152606964, 0.5628169178962708, 0.5519691705703735, 9852, 12890, 63650
11.4, 0.45119667053222656, 0.5497992634773254, 0.5410150289535522, 9399, 12249, 62687
11.5, 0.439185231924057, 0.5379700660705566, 0.5295971035957336, 8886, 11610, 62107
11.600000000000001, 0.4506353437900543, 0.5438615679740906, 0.5355814099311829, 8600, 11136, 62335
11.700000000000001, 0.4546278417110443, 0.5431652069091797, 0.5354386568069458, 8423, 10893, 61716
11.8, 0.46663135290145874, 0.5483944416046143, 0.5411192178726196, 8220, 10599, 60399
11.9, 0.46618327498435974, 0.5469363927841187, 0.5407602190971375, 7998, 10315, 59358
12.0, 0.4667210876941681, 0.55712890625, 0.5534735321998596, 7845, 10120, 58860
12.100000000000001, 0.437989741563797, 0.5276501178741455, 0.5267820358276367, 7225, 9390, 58367
12.200000000000001, 0.4221552312374115, 0.5236446261405945, 0.5234066843986511, 7092, 8968, 56974
12.3, 0.4068964421749115, 0.5143591165542603, 0.5121951103210449, 7093, 8789, 56610
12.4, 0.38103586435317993, 0.4966299831867218, 0.49417945742607117, 7044, 8557, 56687
12.5, 0.366460382938385, 0.4855746328830719, 0.4805419445037842, 6938, 8270, 56509
12.600000000000001, 0.3631894886493683, 0.48261839151382446, 0.477609783411026, 6878, 7981, 55210
12.700000000000001, 0.36962637305259705, 0.49219921231269836, 0.4835261404514313, 6829, 7785, 54318
12.8, 0.3572520613670349, 0.4854252338409424, 0.47668007016181946, 6711, 7578, 54326
12.9, 0.365061491727829, 0.4964771866798401, 0.4871756434440613, 6667, 7739, 53347
13.0, 0.4060734212398529, 0.5240411758422852, 0.5214065313339233, 6797, 8117, 52001
13.100000000000001, 0.42636749148368835, 0.5318940281867981, 0.5301204919815063, 6806, 8122, 51517
13.200000000000001, 0.4261520504951477, 0.5291619300842285, 0.5273830890655518, 6756, 8059, 51182
13.3, 0.4236466884613037, 0.5271407961845398, 0.5261724591255188, 6610, 7896, 50503
13.4, 0.43005818128585815, 0.5295088887214661, 0.5285087823867798, 6384, 7657, 49246
13.5, 0.43179941177368164, 0.5325199961662292, 0.5306222438812256, 6123, 7397, 48776
13.600000000000001, 0.43126940727233887, 0.5365452170372009, 0.5347790122032166, 5995, 7263, 48597
13.700000000000001, 0.43965956568717957, 0.5424662232398987, 0.5412458181381226, 5940, 7217, 47783
13.8, 0.4438043236732483, 0.5423237681388855, 0.5404989719390869, 5852, 7123, 46142
13.9, 0.4493444561958313, 0.5424633622169495, 0.5420168042182922, 5712, 6977, 45455
14.0, 0.4522785246372223, 0.5447219610214233, 0.544531524181366, 5614, 6878, 44631
14.100000000000001, 0.46590420603752136, 0.557007372379303, 0.5553709864616394, 5418, 6638, 43770
14.200000000000001, 0.47649189829826355, 0.5644304752349854, 0.5619352459907532, 5312, 6516, 42525
14.3, 0.49749794602394104, 0.5819588899612427, 0.5789576172828674, 5142, 6344, 41562
14.4, 0.5039739608764648, 0.5980022549629211, 0.5931732654571533, 5039, 6249, 41416
14.5, 0.5164610743522644, 0.6103720664978027, 0.6045902967453003, 4967, 6182, 40370
14.600000000000001, 0.5262336730957031, 0.6153846383094788, 0.610826313495636, 4877, 6082, 39145
14.700000000000001, 0.4930049180984497, 0.6033966541290283, 0.5976205468177795, 4707, 5907, 38801
14.8, 0.4822981655597687, 0.6016308665275574, 0.5959749221801758, 4621, 5815, 38753
14.9, 0.4403926134109497, 0.576606273651123, 0.5602177381515503, 4409, 5371, 38435
15.0, 0.37926745414733887, 0.531319260597229, 0.4990118443965912, 4048, 4761, 37686
15.100000000000001, 0.3520263731479645, 0.5165548324584961, 0.47547364234924316, 3853, 4546, 37307
15.200000000000001, 0.35208094120025635, 0.515424907207489, 0.47436589002609253, 3706, 4396, 37333
15.3, 0.3643355965614319, 0.5221629738807678, 0.4819672107696533, 3660, 4371, 37082
15.4, 0.4073721170425415, 0.5460347533226013, 0.5257363319396973, 3633, 4357, 36150
15.5, 0.4385300874710083, 0.5684505105018616, 0.5575858354568481, 3612, 4337, 34975
15.600000000000001, 0.44252994656562805, 0.566277027130127, 0.5549957752227783, 3573, 4316, 34926
15.700000000000001, 0.4441004991531372, 0.5506948232650757, 0.5390982031822205, 3504, 4259, 34946
15.8, 0.4494173228740692, 0.5509750247001648, 0.540162980556488, 3436, 4206, 34351
15.9, 0.43612930178642273, 0.5425909161567688, 0.526064932346344, 3357, 4138, 34222
16.0, 0.4283970892429352, 0.5386049151420593, 0.5165949463844299, 3254, 4054, 34564
16.1, 0.42313191294670105, 0.535586953163147, 0.5086017847061157, 3197, 4005, 34282
16.200000000000003, 0.4197225868701935, 0.5348994731903076, 0.5070785284042358, 3108, 3939, 33673
16.3, 0.43184322118759155, 0.5382586121559143, 0.5119320154190063, 3059, 3897, 33328
16.4, 0.43120408058166504, 0.5360335111618042, 0.5131710767745972, 2999, 3847, 33784
16.5, 0.43343934416770935, 0.537123441696167, 0.5187563300132751, 2959, 3824, 33518
16.6, 0.432830810546875, 0.5361689329147339, 0.5201376676559448, 2905, 3821, 32871
16.7, 0.43517595529556274, 0.5387152433395386, 0.520629346370697, 2860, 3816, 32858
16.8, 0.4345428943634033, 0.5381922721862793, 0.5175843834877014, 2815, 3786, 32975
16.900000000000002, 0.43404167890548706, 0.5388069152832031, 0.5183600783348083, 2805, 3783, 32803
17.0, 0.43923163414001465, 0.5424825549125671, 0.5245726704597473, 2808, 3793, 32480
17.1, 0.4395570158958435, 0.535804033279419, 0.5180679559707642, 2795, 3791, 32454
17.2, 0.41886794567108154, 0.5196728706359863, 0.498216837644577, 2804, 3828, 32993
17.3, 0.4188057780265808, 0.5214979648590088, 0.4980406165122986, 2807, 3847, 33102
17.400000000000002, 0.42388591170310974, 0.5216473340988159, 0.4980517327785492, 2823, 3862, 32711
17.5, 0.41465896368026733, 0.5135736465454102, 0.4867951571941376, 2802, 3856, 33026
17.6, 0.40296268463134766, 0.5004382133483887, 0.47759053111076355, 2789, 3857, 33471
17.7, 0.38958343863487244, 0.4730382263660431, 0.4537166953086853, 2852, 3926, 33669
17.8, 0.3963558077812195, 0.4748808741569519, 0.45371001958847046, 2938, 4020, 33151
17.900000000000002, 0.41557836532592773, 0.48799464106559753, 0.4671700596809387, 3046, 4139, 33272
18.0, 0.42075058817863464, 0.4975074529647827, 0.4705140292644501, 3171, 4281, 33407
18.1, 0.427534282207489, 0.5062445402145386, 0.47692784667015076, 3229, 4399, 33315
18.2, 0.43764516711235046, 0.510341227054596, 0.48351308703422546, 3245, 4415, 32701
18.3, 0.4072318375110626, 0.4966887831687927, 0.4642409086227417, 3188, 4376, 32492
18.400000000000002, 0.3976989686489105, 0.4888346791267395, 0.4569977819919586, 3151, 4337, 32686
18.5, 0.386262983083725, 0.4842361807823181, 0.4493406116962433, 3109, 4306, 32558
18.6, 0.3919406831264496, 0.4882374703884125, 0.4525265395641327, 3107, 4275, 31889
18.7, 0.40446531772613525, 0.5147995352745056, 0.47724398970603943, 3164, 4353, 31372
18.8, 0.42108285427093506, 0.5252475142478943, 0.4894344210624695, 3218, 4442, 31737
18.900000000000002, 0.4353337287902832, 0.5353085994720459, 0.4947145879268646, 3311, 4554, 31850
19.0, 0.4437113106250763, 0.5400833487510681, 0.5004470944404602, 3355, 4614, 31168
19.1, 0.4389040768146515, 0.5421555638313293, 0.4983828365802765, 3401, 4673, 31200
19.2, 0.4377248287200928, 0.5436105132102966, 0.4984090328216553, 3457, 4721, 32024
19.3, 0.4435007870197296, 0.5458357334136963, 0.5010071992874146, 3475, 4720, 32063
19.400000000000002, 0.4485330283641815, 0.5529986023902893, 0.5125356316566467, 3510, 4776, 31533
19.5, 0.45581623911857605, 0.5589348673820496, 0.5232300758361816, 3616, 4899, 31825
19.6, 0.4470422565937042, 0.5548766851425171, 0.5232774615287781, 3759, 5101, 32580
19.700000000000003, 0.4408588409423828, 0.551287829875946, 0.5222629904747009, 3818, 5194, 32440
19.8, 0.4386671185493469, 0.5517475008964539, 0.5271824598312378, 3826, 5223, 32356
19.900000000000002, 0.4274026155471802, 0.5423346161842346, 0.517123281955719, 3796, 5208, 32570
20.0, 0.41916459798812866, 0.5305386781692505, 0.5061530470848083, 3738, 5145, 33176


==> pics/tikz/crowd_hist.tikz <==
\begin{tikzpicture}[tight background]
    \footnotesize
    \pgfplotsset{
      scale only axis,
      scaled y ticks=false,
    }
    
    \begin{axis}[
        height=7cm,
        ybar=0pt,
        bar width=0.165cm,
        ymin=0, ymax=100,
        xmin=0.45, xmax=7.55,
        xtick={1,2,3,4,5,6,7,8},
        xticklabels={1,2,3,4,5,6,$\geq 7$},
        xtick pos=left,
        axis on top,
        ylabel={AP\textsubscript{centroid} [\%]},
        xlabel={Group size},
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        line width=0.5,
        legend style={
            nodes={scale=0.85, transform shape},
        },
        ylabel shift = -5pt
    ]
    
    \pgfplotstableread[col sep=comma]{data/crowd_cp1_3d1.csv}{\cpfull};
    \pgfplotstableread[col sep=comma]{data/crowd_cp1_3d0.csv}{\cpfiltered};
    \pgfplotstableread[col sep=comma]{data/crowd_cp0_3d1.csv}{\lafull};
    \pgfplotstableread[col sep=comma]{data/crowd_cp0_3d0.csv}{\lafiltered};
    
    
    \addplot [area legend, draw opacity=0, fill=gs_blue] table [x=neighbor_count, y expr={\thisrow{ap}*100}] {\cpfull};\label{barplot:cpfull}
    \addplot [area legend, draw opacity=0, fill=gs_red] table [x=neighbor_count, y expr={\thisrow{ap}*100}] {\lafull};\label{barplot:lafull}
    
    \addplot [area legend, draw=gs_blue, fill=gs_blue!50!white] table [x=neighbor_count, y expr={\thisrow{ap}*100}] {\cpfiltered};\label{barplot:cpfiltered}
    \addplot [area legend, draw=gs_red, fill=gs_red!50!white] table [x=neighbor_count, y expr={\thisrow{ap}*100}] {\lafiltered};\label{barplot:lafiltered}

    \end{axis}%
    
    \begin{axis}[
      axis y line*=right,
      axis x line=none,
      ylabel={\# Groups},
      ymin=0, ymax=40000,
      xmin=0.45, xmax=7.55,
      ytick={0, 8000, 16000, 24000, 32000, 40000},
      yticklabels={0,8k,16k,24k,32k,40k},
      tick label style={/pgf/number format/fixed},
      height=7cm,
      ylabel near ticks,
      legend style={nodes={scale=0.733, transform shape}},
      ylabel shift = -5pt
    ]
    
    \pgfplotstableread[col sep=comma]{data/crowd_cp0_3d1.csv}{\lafull};
    \pgfplotstableread[col sep=comma]{data/crowd_cp0_3d0.csv}{\lafiltered};
    
    \addlegendimage{/pgfplots/refstyle=barplot:cpfull}
    \addlegendimage{/pgfplots/refstyle=barplot:lafull}
    \addlegendimage{/pgfplots/refstyle=barplot:cpfiltered}
    \addlegendimage{/pgfplots/refstyle=barplot:lafiltered}
    
    \addplot [gs_green, thin, dashed, mark=*,mark options={solid}] table [x=neighbor_count, y expr={\thisrow{gt_count}}] {\lafull};    
    \addplot [gs_orange, thin, dashed, mark=*,mark options={solid}] table [x=neighbor_count, y expr={\thisrow{gt_count}}] {\lafiltered};
    
    \legend{
        CenterPoint, ~Default\\
        DR-SPAAM, Default\\
        CenterPoint, ~2D-visible\\
        DR-SPAAM, 2D-visible\\
        Group count, Default\\
        Group count, 2D-visible\\
    }
    
    \end{axis}%
\end{tikzpicture}%


==> pics/tikz/localization.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[ 
        width=\linewidth,
        height=6cm,
        line width=0.5,
        grid=major, %
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        grid style={white},
        xlabel={Association radius [m]},
        ylabel={AP\textsubscript{centroid} [\%]},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        legend style={
            at={(0.97,0.045)}, 
            anchor=south east,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0.1, xmax=0.6,
        ymin=0.0, ymax=90,
    ]
    


    \addplot[no marks, color=gs_blue, line width=1.2] table [x=radius, y expr=\thisrow{ap}*100, col sep=comma] {data/loc_cp1_3d1.csv};
        \addlegendentry{CenterPoint, Default}
    \addplot[no marks, dashed, color=gs_blue, line width=1.2] table [x=radius, y expr=\thisrow{ap}*100, col sep=comma] {data/loc_cp1_3d0.csv};
        \addlegendentry{CenterPoint, 2D-visible}        

    \addplot[no marks, color=gs_red, line width=1.2] table [x=radius, y expr=\thisrow{ap}*100, col sep=comma] {data/loc_cp0_3d1.csv};
        \addlegendentry{DR-SPAAM, Default}        
    \addplot[no marks, dashed, color=gs_red, line width=1.2] table [x=radius, y expr=\thisrow{ap}*100, col sep=comma] {data/loc_cp0_3d0.csv};
        \addlegendentry{DR-SPAAM, 2D-visible}        



        
    \end{axis}
  
\end{tikzpicture}

==> pics/tikz/range_filtered.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[
        title style={yshift=-5pt},
        width=\linewidth,
        height=3.5cm,
        line width=0.5,
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        ylabel={AP\textsubscript{centroid} [\%]},
        xtick={1,3,...,19},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        legend style={
            at={(0.97,0.94)}, 
            anchor=north east,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0.5, xmax=20.0,
        ymin=0.0, ymax=80,
    ]
 
    \addplot[no marks, dashed, color=gs_blue, line width=1.2] table [x=range_center, y expr=\thisrow{ap}*100, col sep=comma] {data/range_2m/range_cp1_3d0.csv};
        \addlegendentry{CenterPoint,~ 2D-visible}   
        
    \addplot[no marks, dashed, color=gs_red, line width=1.2] table [x=range_center, y expr=\thisrow{ap}*100, col sep=comma] {data/range_2m/range_cp0_3d0.csv};
        \addlegendentry{DR-SPAAM, 2D-visible}        
    
    \end{axis}
\end{tikzpicture}

==> pics/tikz/range_full.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[
        title style={yshift=-5pt},
        width=\linewidth,
        height=3.5cm,
        line width=0.5,
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        ylabel={AP\textsubscript{centroid} [\%]},
        xtick={1,3,...,19},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        legend style={
            at={(0.97,0.94)}, 
            anchor=north east,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0.5, xmax=20.0,
        ymin=0.0, ymax=80,
    ]
 
    \addplot[no marks, color=gs_blue, line width=1.2] table [x=range_center, y expr=\thisrow{ap}*100, col sep=comma] {data/range_2m/range_cp1_3d1.csv};
        \addlegendentry{CenterPoint, Default}

    \addplot[no marks, color=gs_red, line width=1.2] table [x=range_center, y expr=\thisrow{ap}*100, col sep=comma] {data/range_2m/range_cp0_3d1.csv};
        \addlegendentry{DR-SPAAM, Default}

    \end{axis}
\end{tikzpicture}

==> pics/tikz/range_gt_count.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[
        title style={yshift=-5pt},
        width=\linewidth,
        height=3.5cm,
        line width=0.5,
        tick label style={font=\normalsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\normalsize},
        legend image post style={mark=triangle},
        xlabel={Window center distance [m]},
        ylabel={\# Annotations per window},
        xtick={1,3,...,19},
        y tick label style={
             /pgf/number format/fixed,
             /pgf/number format/fixed zerofill,
             /pgf/number format/precision=1
        },
        legend style={
            at={(0.97,0.94)}, 
            anchor=north east,
            nodes={scale=2.0, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0.5, xmax=20.0,
        ymin=0.0, ymax=60000,
    ]
 
    \addplot[no marks, color=gs_green, line width=1.2] table [x=range_center, y=gt_count, col sep=comma] {data/range_2m/range_cp1_3d1.csv};
    \addlegendentry{Default}

    \addplot[no marks, color=gs_orange, line width=1.2] table [x=range_center, y=gt_count, col sep=comma] {data/range_2m/range_cp1_3d0.csv};
    \addlegendentry{2D-visible}

    \end{axis}
\end{tikzpicture}
